Two-sided profile-based optimality in the stable marriage problem

We study the problem of finding "fair" stable matchings in the Stable Marriage problem with Incomplete lists (SMI). In particular, we seek stable matchings that are optimal with respect to profile, which is a vector that indicates the number of agents who have their first-, second-, third-choice partner, etc. In a rank maximal stable matching, the maximum number of agents have their first-choice partner, and subject to this, the maximum number of agents have their second-choice partner, etc., whilst in a generous stable matching $M$, the minimum number of agents have their $d$th-choice partner, and subject to this, the minimum number of agents have their $(d-1)$th-choice partner, etc., where $d$ is the maximum rank of an agent's partner in $M$. Irving et al. [18] presented an $O(nm^2\log n)$ algorithm for finding a rank-maximal stable matching, which can be adapted easily to the generous stable matching case, where $n$ is the number of men / women and $m$ is the number of acceptable man-woman pairs. An $O(n^{0.5}m^{1.5})$ algorithm for the rank-maximal stable matching problem was later given by Feder [7]. However these approaches involve the use of weights that are in general exponential in $n$. In this paper we present an $O(nm^2\log n)$ algorithm for finding a rank-maximal stable matching using a vector-based approach that involves weights that are polynomially-bounded in $n$. We conduct an empirical evaluation, and show how this approach has a far reduced memory requirement (an estimated $100$-fold improvement for instances with $100, 000$ men or women) when compared to Irving et al.'s algorithm above. Additionally, we show how to adapt our algorithm for the generous case. Finally, we examine the complexity of the problem of finding profile-based optimal stable matchings in the Stable Roommates problem (SR).

==> tables/avstats.txt <==
Stats runthrough conducted at: 2019-05-13 15:09


# stats file for all instance types of S10
S10avNumRotations 1.8
S10avNumStableMatchings 3.0
S10avEgalCost 58.0
S10minEgalCost 40
S10maxEgalCost 78
S10avSeCost 5.2
S10minSeCost 0
S10maxSeCost 41
S10avRMprofile $<$ $6.9$ $4.1$ $2.8$ $1.9$ $1.3$ $0.9$ $0.8$ $0.6$ $0.5$ $0.4$ $>$
S10avRMdegree 8.6
S10minRMdegree 4
S10maxRMdegree 10
S10minRMfirstChoices 0
S10maxRMfirstChoices 13
S10avRMfirstChoices 6.9
S10minRMlastChoices 0
S10maxRMlastChoices 3
S10avRMlastChoices 0.4
S10avRMegalCost 60.4
S10minRMegalCost 40
S10maxRMegalCost 87
S10avRMseCost 16.5
S10minRMseCost 0
S10maxRMseCost 63
S10minRMlast50pc 0.0
S10minRMlast40pc 0.0
S10minRMlast30pc 0.0
S10minRMlast20pc 0.0
S10minRMlast10pc 0.0
S10maxRMlast50pc 8.0
S10maxRMlast40pc 7.0
S10maxRMlast30pc 6.0
S10maxRMlast20pc 5.0
S10maxRMlast10pc 3.0
S10avRMlast50pc 3.1
S10avRMlast40pc 2.1
S10avRMlast30pc 1.4
S10avRMlast20pc 0.8
S10avRMlast10pc 0.4
S10avGENprofile $<$ $6.0$ $4.4$ $3.3$ $2.3$ $1.6$ $1.0$ $0.7$ $0.4$ $0.2$ $0.1$ $>$
S10avGENdegree 7.6
S10minGENdegree 4
S10maxGENdegree 10
S10minGENfirstChoices 0
S10maxGENfirstChoices 12
S10avGENfirstChoices 6.0
S10minGENlastChoices 0
S10maxGENlastChoices 2
S10avGENlastChoices 0.1
S10avGENegalCost 58.8
S10minGENegalCost 40
S10maxGENegalCost 81
S10avGENseCost 8.3
S10minGENseCost 0
S10maxGENseCost 41
S10minGENlast50pc 0.0
S10minGENlast40pc 0.0
S10minGENlast30pc 0.0
S10minGENlast20pc 0.0
S10minGENlast10pc 0.0
S10maxGENlast50pc 6.0
S10maxGENlast40pc 5.0
S10maxGENlast30pc 4.0
S10maxGENlast20pc 3.0
S10maxGENlast10pc 2.0
S10avGENlast50pc 2.4
S10avGENlast40pc 1.4
S10avGENlast30pc 0.7
S10avGENlast20pc 0.3
S10avGENlast10pc 0.1
S10avGMprofile $<$ $6.1$ $4.4$ $3.2$ $2.2$ $1.5$ $1.0$ $0.7$ $0.5$ $0.3$ $0.2$ $>$
S10avGMdegree 8.2
S10minGMdegree 4
S10maxGMdegree 10
S10minGMfirstChoices 0
S10maxGMfirstChoices 12
S10avGMfirstChoices 6.1
S10minGMlastChoices 0
S10maxGMlastChoices 2
S10avGMlastChoices 0.2
S10avGMegalCost 59.9
S10minGMegalCost 40
S10maxGMegalCost 79
S10avGMseCost 9.5
S10minGMseCost 0
S10maxGMseCost 41
S10minGMlast50pc 0.0
S10minGMlast40pc 0.0
S10minGMlast30pc 0.0
S10minGMlast20pc 0.0
S10minGMlast10pc 0.0
S10maxGMlast50pc 6.0
S10maxGMlast40pc 5.0
S10maxGMlast30pc 4.0
S10maxGMlast20pc 3.0
S10maxGMlast10pc 2.0
S10avGMlast50pc 2.7
S10avGMlast40pc 1.7
S10avGMlast30pc 1.0
S10avGMlast20pc 0.5
S10avGMlast10pc 0.2
S10AvD_Total 50.3
S10numMenOrWomen 10        
S10skew 0         
S10numInstances 1000      
S10numTimeout 0         

# stats file for all instance types of S20
S20avNumRotations 4.2
S20avNumStableMatchings 6.5
S20avEgalCost 167.2
S20minEgalCost 113
S20maxEgalCost 215
S20avSeCost 9.9
S20minSeCost 0
S20maxSeCost 71
S20avRMprofile $<$ $10.6$ $6.7$ $4.9$ $3.6$ $2.8$ $2.1$ $1.7$ $1.4$ $1.1$ $0.9$ $0.8$ $0.6$ $0.6$ $0.5$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $>$
S20avRMdegree 17.0
S20minRMdegree 9
S20maxRMdegree 20
S20minRMfirstChoices 2
S20maxRMfirstChoices 19
S20avRMfirstChoices 10.6
S20minRMlastChoices 0
S20maxRMlastChoices 3
S20avRMlastChoices 0.2
S20avRMegalCost 182.3
S20minRMegalCost 124
S20maxRMegalCost 275
S20avRMseCost 64.8
S20minRMseCost 0
S20maxRMseCost 205
S20minRMlast50pc 0.0
S20minRMlast40pc 0.0
S20minRMlast30pc 0.0
S20minRMlast20pc 0.0
S20minRMlast10pc 0.0
S20maxRMlast50pc 14.0
S20maxRMlast40pc 12.0
S20maxRMlast30pc 7.0
S20maxRMlast20pc 6.0
S20maxRMlast10pc 4.0
S20avRMlast50pc 4.2
S20avRMlast40pc 2.8
S20avRMlast30pc 1.8
S20avRMlast20pc 1.0
S20avRMlast10pc 0.4
S20avGENprofile $<$ $8.8$ $6.9$ $5.5$ $4.3$ $3.4$ $2.6$ $2.1$ $1.6$ $1.3$ $1.0$ $0.7$ $0.5$ $0.4$ $0.3$ $0.2$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $>$
S20avGENdegree 13.8
S20minGENdegree 8
S20maxGENdegree 20
S20minGENfirstChoices 2
S20maxGENfirstChoices 17
S20avGENfirstChoices 8.8
S20minGENlastChoices 0
S20maxGENlastChoices 1
S20avGENlastChoices 0.0
S20avGENegalCost 170.0
S20minGENegalCost 113
S20maxGENegalCost 225
S20avGENseCost 22.2
S20minGENseCost 0
S20maxGENseCost 93
S20minGENlast50pc 0.0
S20minGENlast40pc 0.0
S20minGENlast30pc 0.0
S20minGENlast20pc 0.0
S20minGENlast10pc 0.0
S20maxGENlast50pc 7.0
S20maxGENlast40pc 5.0
S20maxGENlast30pc 5.0
S20maxGENlast20pc 4.0
S20maxGENlast10pc 1.0
S20avGENlast50pc 2.4
S20avGENlast40pc 1.2
S20avGENlast30pc 0.5
S20avGENlast20pc 0.2
S20avGENlast10pc 0.0
S20avGMprofile $<$ $8.9$ $6.9$ $5.5$ $4.3$ $3.3$ $2.6$ $2.0$ $1.6$ $1.2$ $0.9$ $0.7$ $0.5$ $0.4$ $0.3$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $>$
S20avGMdegree 15.3
S20minGMdegree 8
S20maxGMdegree 20
S20minGMfirstChoices 2
S20maxGMfirstChoices 18
S20avGMfirstChoices 8.9
S20minGMlastChoices 0
S20maxGMlastChoices 1
S20avGMlastChoices 0.1
S20avGMegalCost 173.7
S20minGMegalCost 113
S20maxGMegalCost 224
S20avGMseCost 27.3
S20minGMseCost 0
S20maxGMseCost 121
S20minGMlast50pc 0.0
S20minGMlast40pc 0.0
S20minGMlast30pc 0.0
S20minGMlast20pc 0.0
S20minGMlast10pc 0.0
S20maxGMlast50pc 7.0
S20maxGMlast40pc 5.0
S20maxGMlast30pc 5.0
S20maxGMlast20pc 4.0
S20maxGMlast10pc 2.0
S20avGMlast50pc 2.9
S20avGMlast40pc 1.6
S20avGMlast30pc 0.8
S20avGMlast20pc 0.4
S20avGMlast10pc 0.1
S20AvD_Total 60.2
S20numMenOrWomen 20        
S20skew 0         
S20numInstances 1000      
S20numTimeout 0         

# stats file for all instance types of S30
S30avNumRotations 6.5
S30avNumStableMatchings 10.9
S30avEgalCost 311.2
S30minEgalCost 243
S30maxEgalCost 371
S30avSeCost 13.6
S30minSeCost 0
S30maxSeCost 137
S30avRMprofile $<$ $13.5$ $8.9$ $6.7$ $5.1$ $4.2$ $3.3$ $2.6$ $2.3$ $1.9$ $1.6$ $1.4$ $1.1$ $0.9$ $0.8$ $0.8$ $0.7$ $0.6$ $0.5$ $0.5$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $>$
S30avRMdegree 25.3
S30minRMdegree 12
S30maxRMdegree 30
S30minRMfirstChoices 6
S30maxRMfirstChoices 22
S30avRMfirstChoices 13.5
S30minRMlastChoices 0
S30maxRMlastChoices 4
S30avRMlastChoices 0.1
S30avRMegalCost 349.3
S30minRMegalCost 247
S30maxRMegalCost 496
S30avRMseCost 142.4
S30minRMseCost 0
S30maxRMseCost 374
S30minRMlast50pc 0.0
S30minRMlast40pc 0.0
S30minRMlast30pc 0.0
S30minRMlast20pc 0.0
S30minRMlast10pc 0.0
S30maxRMlast50pc 15.0
S30maxRMlast40pc 11.0
S30maxRMlast30pc 9.0
S30maxRMlast20pc 7.0
S30maxRMlast10pc 4.0
S30avRMlast50pc 4.9
S30avRMlast40pc 3.2
S30avRMlast30pc 2.0
S30avRMlast20pc 1.1
S30avRMlast10pc 0.5
S30avGENprofile $<$ $10.9$ $8.8$ $7.4$ $6.0$ $5.0$ $4.1$ $3.3$ $2.8$ $2.3$ $1.9$ $1.5$ $1.3$ $1.0$ $0.9$ $0.7$ $0.5$ $0.4$ $0.3$ $0.3$ $0.2$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S30avGENdegree 19.3
S30minGENdegree 12
S30maxGENdegree 30
S30minGENfirstChoices 3
S30maxGENfirstChoices 20
S30avGENfirstChoices 10.9
S30minGENlastChoices 0
S30maxGENlastChoices 1
S30avGENlastChoices 0.0
S30avGENegalCost 317.2
S30minGENegalCost 243
S30maxGENegalCost 396
S30avGENseCost 40.7
S30minGENseCost 0
S30maxGENseCost 161
S30minGENlast50pc 0.0
S30minGENlast40pc 0.0
S30minGENlast30pc 0.0
S30minGENlast20pc 0.0
S30minGENlast10pc 0.0
S30maxGENlast50pc 7.0
S30maxGENlast40pc 5.0
S30maxGENlast30pc 3.0
S30maxGENlast20pc 3.0
S30maxGENlast10pc 1.0
S30avGENlast50pc 2.2
S30avGENlast40pc 0.9
S30avGENlast30pc 0.3
S30avGENlast20pc 0.1
S30avGENlast10pc 0.0
S30avGMprofile $<$ $11.0$ $8.9$ $7.4$ $6.0$ $4.9$ $4.0$ $3.3$ $2.7$ $2.2$ $1.8$ $1.4$ $1.2$ $0.9$ $0.9$ $0.6$ $0.5$ $0.4$ $0.4$ $0.3$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $>$
S30avGMdegree 22.0
S30minGMdegree 12
S30maxGMdegree 30
S30minGMfirstChoices 4
S30maxGMfirstChoices 20
S30avGMfirstChoices 11.0
S30minGMlastChoices 0
S30maxGMlastChoices 1
S30avGMlastChoices 0.0
S30avGMegalCost 323.9
S30minGMegalCost 243
S30maxGMegalCost 416
S30avGMseCost 50.8
S30minGMseCost 0
S30maxGMseCost 228
S30minGMlast50pc 0.0
S30minGMlast40pc 0.0
S30minGMlast30pc 0.0
S30minGMlast20pc 0.0
S30minGMlast10pc 0.0
S30maxGMlast50pc 8.0
S30maxGMlast40pc 6.0
S30maxGMlast30pc 6.0
S30maxGMlast20pc 5.0
S30maxGMlast10pc 3.0
S30avGMlast50pc 2.7
S30avGMlast40pc 1.4
S30avGMlast30pc 0.7
S30avGMlast20pc 0.3
S30avGMlast10pc 0.1
S30AvD_Total 75.2
S30numMenOrWomen 30        
S30skew 0         
S30numInstances 1000      
S30numTimeout 0         

# stats file for all instance types of S40
S40avNumRotations 8.9
S40avNumStableMatchings 15.7
S40avEgalCost 484.3
S40minEgalCost 396
S40maxEgalCost 572
S40avSeCost 16.1
S40minSeCost 0
S40maxSeCost 130
S40avRMprofile $<$ $16.0$ $10.9$ $8.3$ $6.6$ $5.4$ $4.3$ $3.5$ $3.0$ $2.5$ $2.2$ $1.9$ $1.6$ $1.5$ $1.2$ $1.1$ $1.0$ $0.9$ $0.8$ $0.7$ $0.7$ $0.6$ $0.6$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $>$
S40avRMdegree 34.0
S40minRMdegree 18
S40maxRMdegree 40
S40minRMfirstChoices 6
S40maxRMfirstChoices 26
S40avRMfirstChoices 16.0
S40minRMlastChoices 0
S40maxRMlastChoices 2
S40avRMlastChoices 0.2
S40avRMegalCost 564.2
S40minRMegalCost 407
S40maxRMegalCost 810
S40avRMseCost 265.6
S40minRMseCost 1
S40maxRMseCost 650
S40minRMlast50pc 0.0
S40minRMlast40pc 0.0
S40minRMlast30pc 0.0
S40minRMlast20pc 0.0
S40minRMlast10pc 0.0
S40maxRMlast50pc 16.0
S40maxRMlast40pc 12.0
S40maxRMlast30pc 10.0
S40maxRMlast20pc 8.0
S40maxRMlast10pc 4.0
S40avRMlast50pc 5.8
S40avRMlast40pc 3.8
S40avRMlast30pc 2.4
S40avRMlast20pc 1.3
S40avRMlast10pc 0.6
S40avGENprofile $<$ $12.4$ $10.5$ $8.9$ $7.6$ $6.6$ $5.4$ $4.7$ $3.8$ $3.2$ $2.7$ $2.4$ $1.9$ $1.7$ $1.5$ $1.2$ $1.1$ $0.8$ $0.7$ $0.6$ $0.5$ $0.4$ $0.3$ $0.3$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S40avGENdegree 24.2
S40minGENdegree 14
S40maxGENdegree 40
S40minGENfirstChoices 3
S40maxGENfirstChoices 21
S40avGENfirstChoices 12.4
S40minGENlastChoices 0
S40maxGENlastChoices 1
S40avGENlastChoices 0.0
S40avGENegalCost 492.8
S40minGENegalCost 397
S40maxGENegalCost 626
S40avGENseCost 60.5
S40minGENseCost 0
S40maxGENseCost 294
S40minGENlast50pc 0.0
S40minGENlast40pc 0.0
S40minGENlast30pc 0.0
S40minGENlast20pc 0.0
S40minGENlast10pc 0.0
S40maxGENlast50pc 8.0
S40maxGENlast40pc 6.0
S40maxGENlast30pc 3.0
S40maxGENlast20pc 2.0
S40maxGENlast10pc 1.0
S40avGENlast50pc 1.8
S40avGENlast40pc 0.6
S40avGENlast30pc 0.2
S40avGENlast20pc 0.0
S40avGENlast10pc 0.0
S40avGMprofile $<$ $12.6$ $10.6$ $8.9$ $7.6$ $6.6$ $5.4$ $4.5$ $3.7$ $3.1$ $2.7$ $2.3$ $1.8$ $1.7$ $1.4$ $1.2$ $1.0$ $0.8$ $0.7$ $0.6$ $0.5$ $0.4$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S40avGMdegree 28.2
S40minGMdegree 17
S40maxGMdegree 40
S40minGMfirstChoices 3
S40maxGMfirstChoices 22
S40avGMfirstChoices 12.6
S40minGMlastChoices 0
S40maxGMlastChoices 1
S40avGMlastChoices 0.0
S40avGMegalCost 504.4
S40minGMegalCost 402
S40maxGMegalCost 693
S40avGMseCost 83.8
S40minGMseCost 0
S40maxGMseCost 403
S40minGMlast50pc 0.0
S40minGMlast40pc 0.0
S40minGMlast30pc 0.0
S40minGMlast20pc 0.0
S40minGMlast10pc 0.0
S40maxGMlast50pc 13.0
S40maxGMlast40pc 8.0
S40maxGMlast30pc 6.0
S40maxGMlast20pc 3.0
S40maxGMlast10pc 2.0
S40avGMlast50pc 2.5
S40avGMlast40pc 1.3
S40avGMlast30pc 0.6
S40avGMlast20pc 0.3
S40avGMlast10pc 0.1
S40AvD_Total 93.2
S40numMenOrWomen 40        
S40skew 0         
S40numInstances 1000      
S40numTimeout 0         

# stats file for all instance types of S50
S50avNumRotations 11.2
S50avNumStableMatchings 20.9
S50avEgalCost 679.5
S50minEgalCost 567
S50maxEgalCost 821
S50avSeCost 19.8
S50minSeCost 0
S50maxSeCost 218
S50avRMprofile $<$ $18.2$ $12.8$ $9.8$ $8.0$ $6.5$ $5.3$ $4.5$ $3.9$ $3.3$ $2.8$ $2.4$ $2.1$ $1.9$ $1.7$ $1.5$ $1.3$ $1.1$ $1.1$ $1.0$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $>$
S50avRMdegree 42.4
S50minRMdegree 22
S50maxRMdegree 50
S50minRMfirstChoices 7
S50maxRMfirstChoices 32
S50avRMfirstChoices 18.2
S50minRMlastChoices 0
S50maxRMlastChoices 3
S50avRMlastChoices 0.1
S50avRMegalCost 809.7
S50minRMegalCost 604
S50maxRMegalCost 1150
S50avRMseCost 405.0
S50minRMseCost 1
S50maxRMseCost 902
S50minRMlast50pc 0.0
S50minRMlast40pc 0.0
S50minRMlast30pc 0.0
S50minRMlast20pc 0.0
S50minRMlast10pc 0.0
S50maxRMlast50pc 18.0
S50maxRMlast40pc 13.0
S50maxRMlast30pc 11.0
S50maxRMlast20pc 9.0
S50maxRMlast10pc 6.0
S50avRMlast50pc 6.3
S50avRMlast40pc 4.0
S50avRMlast30pc 2.5
S50avRMlast20pc 1.3
S50avRMlast10pc 0.6
S50avGENprofile $<$ $14.0$ $12.0$ $10.4$ $8.9$ $7.7$ $6.7$ $5.8$ $4.9$ $4.3$ $3.6$ $3.1$ $2.8$ $2.4$ $2.0$ $1.7$ $1.5$ $1.2$ $1.1$ $0.9$ $0.8$ $0.7$ $0.6$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S50avGENdegree 28.7
S50minGENdegree 18
S50maxGENdegree 49
S50minGENfirstChoices 5
S50maxGENfirstChoices 28
S50avGENfirstChoices 14.0
S50minGENlastChoices 0
S50maxGENlastChoices 0
S50avGENlastChoices 0.0
S50avGENegalCost 691.0
S50minGENegalCost 567
S50maxGENegalCost 875
S50avGENseCost 85.2
S50minGENseCost 0
S50maxGENseCost 398
S50minGENlast50pc 0.0
S50minGENlast40pc 0.0
S50minGENlast30pc 0.0
S50minGENlast20pc 0.0
S50minGENlast10pc 0.0
S50maxGENlast50pc 7.0
S50maxGENlast40pc 4.0
S50maxGENlast30pc 3.0
S50maxGENlast20pc 2.0
S50maxGENlast10pc 1.0
S50avGENlast50pc 1.4
S50avGENlast40pc 0.4
S50avGENlast30pc 0.1
S50avGENlast20pc 0.0
S50avGENlast10pc 0.0
S50avGMprofile $<$ $14.2$ $12.1$ $10.5$ $8.9$ $7.6$ $6.6$ $5.8$ $4.9$ $4.1$ $3.5$ $3.0$ $2.6$ $2.3$ $1.9$ $1.6$ $1.4$ $1.2$ $1.1$ $0.9$ $0.8$ $0.7$ $0.6$ $0.5$ $0.5$ $0.4$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S50avGMdegree 33.9
S50minGMdegree 19
S50maxGMdegree 50
S50minGMfirstChoices 5
S50maxGMfirstChoices 25
S50avGMfirstChoices 14.2
S50minGMlastChoices 0
S50maxGMlastChoices 1
S50avGMlastChoices 0.0
S50avGMegalCost 709.6
S50minGMegalCost 570
S50maxGMegalCost 924
S50avGMseCost 123.9
S50minGMseCost 0
S50maxGMseCost 537
S50minGMlast50pc 0.0
S50minGMlast40pc 0.0
S50minGMlast30pc 0.0
S50minGMlast20pc 0.0
S50minGMlast10pc 0.0
S50maxGMlast50pc 10.0
S50maxGMlast40pc 8.0
S50maxGMlast30pc 6.0
S50maxGMlast20pc 5.0
S50maxGMlast10pc 2.0
S50avGMlast50pc 2.4
S50avGMlast40pc 1.1
S50avGMlast30pc 0.5
S50avGMlast20pc 0.2
S50avGMlast10pc 0.1
S50AvD_Total 113.8
S50numMenOrWomen 50        
S50skew 0         
S50numInstances 1000      
S50numTimeout 0         

# stats file for all instance types of S60
S60avNumRotations 13.4
S60avNumStableMatchings 27.2
S60avEgalCost 896.2
S60minEgalCost 730
S60maxEgalCost 1057
S60avSeCost 23.3
S60minSeCost 0
S60maxSeCost 310
S60avRMprofile $<$ $20.4$ $14.6$ $11.5$ $9.3$ $7.5$ $6.4$ $5.3$ $4.4$ $3.7$ $3.4$ $2.8$ $2.5$ $2.3$ $2.0$ $1.8$ $1.6$ $1.6$ $1.4$ $1.3$ $1.2$ $1.1$ $1.0$ $1.0$ $0.8$ $0.8$ $0.7$ $0.7$ $0.6$ $0.6$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $>$
S60avRMdegree 51.4
S60minRMdegree 25
S60maxRMdegree 60
S60minRMfirstChoices 11
S60maxRMfirstChoices 35
S60avRMfirstChoices 20.4
S60minRMlastChoices 0
S60maxRMlastChoices 2
S60avRMlastChoices 0.1
S60avRMegalCost 1095.5
S60minRMegalCost 742
S60maxRMegalCost 1617
S60avRMseCost 596.8
S60minRMseCost 13
S60maxRMseCost 1332
S60minRMlast50pc 0.0
S60minRMlast40pc 0.0
S60minRMlast30pc 0.0
S60minRMlast20pc 0.0
S60minRMlast10pc 0.0
S60maxRMlast50pc 23.0
S60maxRMlast40pc 18.0
S60maxRMlast30pc 12.0
S60maxRMlast20pc 9.0
S60maxRMlast10pc 4.0
S60avRMlast50pc 7.1
S60avRMlast40pc 4.6
S60avRMlast30pc 2.7
S60avRMlast20pc 1.5
S60avRMlast10pc 0.6
S60avGENprofile $<$ $15.2$ $13.5$ $11.8$ $10.3$ $8.8$ $7.8$ $6.8$ $6.0$ $5.2$ $4.5$ $3.9$ $3.5$ $3.1$ $2.6$ $2.3$ $2.0$ $1.8$ $1.5$ $1.4$ $1.2$ $1.0$ $0.8$ $0.8$ $0.7$ $0.6$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S60avGENdegree 33.0
S60minGENdegree 21
S60maxGENdegree 56
S60minGENfirstChoices 6
S60maxGENfirstChoices 28
S60avGENfirstChoices 15.2
S60minGENlastChoices 0
S60maxGENlastChoices 0
S60avGENlastChoices 0.0
S60avGENegalCost 910.5
S60minGENegalCost 730
S60maxGENegalCost 1105
S60avGENseCost 106.9
S60minGENseCost 0
S60maxGENseCost 470
S60minGENlast50pc 0.0
S60minGENlast40pc 0.0
S60minGENlast30pc 0.0
S60minGENlast20pc 0.0
S60minGENlast10pc 0.0
S60maxGENlast50pc 7.0
S60maxGENlast40pc 3.0
S60maxGENlast30pc 2.0
S60maxGENlast20pc 1.0
S60maxGENlast10pc 1.0
S60avGENlast50pc 1.2
S60avGENlast40pc 0.3
S60avGENlast30pc 0.1
S60avGENlast20pc 0.0
S60avGENlast10pc 0.0
S60avGMprofile $<$ $15.6$ $13.6$ $11.7$ $10.2$ $8.8$ $7.8$ $6.7$ $5.8$ $5.0$ $4.4$ $3.8$ $3.3$ $2.9$ $2.5$ $2.3$ $1.9$ $1.7$ $1.5$ $1.3$ $1.1$ $1.0$ $0.9$ $0.8$ $0.7$ $0.6$ $0.5$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S60avGMdegree 39.8
S60minGMdegree 23
S60maxGMdegree 60
S60minGMfirstChoices 6
S60maxGMfirstChoices 30
S60avGMfirstChoices 15.6
S60minGMlastChoices 0
S60maxGMlastChoices 1
S60avGMlastChoices 0.0
S60avGMegalCost 938.0
S60minGMegalCost 756
S60maxGMegalCost 1232
S60avGMseCost 173.1
S60minGMseCost 0
S60maxGMseCost 736
S60minGMlast50pc 0.0
S60minGMlast40pc 0.0
S60minGMlast30pc 0.0
S60minGMlast20pc 0.0
S60minGMlast10pc 0.0
S60maxGMlast50pc 13.0
S60maxGMlast40pc 7.0
S60maxGMlast30pc 5.0
S60maxGMlast20pc 3.0
S60maxGMlast10pc 2.0
S60avGMlast50pc 2.2
S60avGMlast40pc 1.0
S60avGMlast30pc 0.5
S60avGMlast20pc 0.2
S60avGMlast10pc 0.1
S60AvD_Total 133.9
S60numMenOrWomen 60        
S60skew 0         
S60numInstances 1000      
S60numTimeout 0         

# stats file for all instance types of S70
S70avNumRotations 15.9
S70avNumStableMatchings 34.0
S70avEgalCost 1133.2
S70minEgalCost 955
S70maxEgalCost 1299
S70avSeCost 24.2
S70minSeCost 0
S70maxSeCost 255
S70avRMprofile $<$ $22.6$ $16.3$ $13.1$ $10.4$ $8.6$ $7.1$ $6.1$ $5.1$ $4.4$ $3.8$ $3.4$ $2.9$ $2.6$ $2.3$ $2.1$ $2.0$ $1.8$ $1.6$ $1.5$ $1.4$ $1.4$ $1.3$ $1.2$ $1.0$ $1.0$ $1.0$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $>$
S70avRMdegree 60.2
S70minRMdegree 29
S70maxRMdegree 70
S70minRMfirstChoices 11
S70maxRMfirstChoices 36
S70avRMfirstChoices 22.6
S70minRMlastChoices 0
S70maxRMlastChoices 2
S70avRMlastChoices 0.1
S70avRMegalCost 1421.3
S70minRMegalCost 1040
S70maxRMegalCost 2054
S70avRMseCost 818.4
S70minRMseCost 2
S70maxRMseCost 1730
S70minRMlast50pc 0.0
S70minRMlast40pc 0.0
S70minRMlast30pc 0.0
S70minRMlast20pc 0.0
S70minRMlast10pc 0.0
S70maxRMlast50pc 23.0
S70maxRMlast40pc 15.0
S70maxRMlast30pc 11.0
S70maxRMlast20pc 8.0
S70maxRMlast10pc 7.0
S70avRMlast50pc 7.8
S70avRMlast40pc 4.8
S70avRMlast30pc 2.9
S70avRMlast20pc 1.6
S70avRMlast10pc 0.6
S70avGENprofile $<$ $16.8$ $14.6$ $13.0$ $11.3$ $10.1$ $8.8$ $7.7$ $6.8$ $6.1$ $5.4$ $4.7$ $4.1$ $3.6$ $3.3$ $2.9$ $2.6$ $2.2$ $2.0$ $1.8$ $1.5$ $1.4$ $1.1$ $1.1$ $0.9$ $0.8$ $0.7$ $0.7$ $0.5$ $0.5$ $0.5$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S70avGENdegree 37.0
S70minGENdegree 24
S70maxGENdegree 68
S70minGENfirstChoices 6
S70maxGENfirstChoices 29
S70avGENfirstChoices 16.8
S70minGENlastChoices 0
S70maxGENlastChoices 0
S70avGENlastChoices 0.0
S70avGENegalCost 1151.6
S70minGENegalCost 955
S70maxGENegalCost 1333
S70avGENseCost 140.0
S70minGENseCost 0
S70maxGENseCost 602
S70minGENlast50pc 0.0
S70minGENlast40pc 0.0
S70minGENlast30pc 0.0
S70minGENlast20pc 0.0
S70minGENlast10pc 0.0
S70maxGENlast50pc 6.0
S70maxGENlast40pc 4.0
S70maxGENlast30pc 3.0
S70maxGENlast20pc 1.0
S70maxGENlast10pc 1.0
S70avGENlast50pc 0.9
S70avGENlast40pc 0.2
S70avGENlast30pc 0.0
S70avGENlast20pc 0.0
S70avGENlast10pc 0.0
S70avGMprofile $<$ $17.0$ $14.8$ $13.0$ $11.4$ $10.1$ $8.7$ $7.6$ $6.7$ $6.0$ $5.2$ $4.7$ $4.0$ $3.5$ $3.2$ $2.8$ $2.5$ $2.1$ $1.9$ $1.7$ $1.4$ $1.3$ $1.1$ $1.0$ $0.9$ $0.8$ $0.8$ $0.7$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S70avGMdegree 45.0
S70minGMdegree 25
S70maxGMdegree 70
S70minGMfirstChoices 8
S70maxGMfirstChoices 30
S70avGMfirstChoices 17.0
S70minGMlastChoices 0
S70maxGMlastChoices 1
S70avGMlastChoices 0.0
S70avGMegalCost 1186.7
S70minGMegalCost 970
S70maxGMegalCost 1487
S70avGMseCost 222.8
S70minGMseCost 0
S70maxGMseCost 973
S70minGMlast50pc 0.0
S70minGMlast40pc 0.0
S70minGMlast30pc 0.0
S70minGMlast20pc 0.0
S70minGMlast10pc 0.0
S70maxGMlast50pc 10.0
S70maxGMlast40pc 6.0
S70maxGMlast30pc 5.0
S70maxGMlast20pc 2.0
S70maxGMlast10pc 2.0
S70avGMlast50pc 2.0
S70avGMlast40pc 0.9
S70avGMlast30pc 0.4
S70avGMlast20pc 0.2
S70avGMlast10pc 0.1
S70AvD_Total 163.7
S70numMenOrWomen 70        
S70skew 0         
S70numInstances 1000      
S70numTimeout 0         

# stats file for all instance types of S80
S80avNumRotations 18.2
S80avNumStableMatchings 40.6
S80avEgalCost 1390.0
S80minEgalCost 1164
S80maxEgalCost 1609
S80avSeCost 27.2
S80minSeCost 0
S80maxSeCost 217
S80avRMprofile $<$ $24.6$ $18.0$ $14.1$ $11.7$ $9.7$ $7.9$ $6.7$ $5.9$ $4.9$ $4.5$ $3.8$ $3.4$ $3.0$ $2.8$ $2.5$ $2.3$ $2.1$ $1.9$ $1.8$ $1.7$ $1.5$ $1.4$ $1.3$ $1.3$ $1.2$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $>$
S80avRMdegree 68.9
S80minRMdegree 34
S80maxRMdegree 80
S80minRMfirstChoices 11
S80maxRMfirstChoices 42
S80avRMfirstChoices 24.6
S80minRMlastChoices 0
S80maxRMlastChoices 2
S80avRMlastChoices 0.1
S80avRMegalCost 1780.0
S80minRMegalCost 1328
S80maxRMegalCost 2586
S80avRMseCost 1067.6
S80minRMseCost 3
S80maxRMseCost 2106
S80minRMlast50pc 0.0
S80minRMlast40pc 0.0
S80minRMlast30pc 0.0
S80minRMlast20pc 0.0
S80minRMlast10pc 0.0
S80maxRMlast50pc 23.0
S80maxRMlast40pc 17.0
S80maxRMlast30pc 14.0
S80maxRMlast20pc 8.0
S80maxRMlast10pc 4.0
S80avRMlast50pc 8.4
S80avRMlast40pc 5.2
S80avRMlast30pc 3.0
S80avRMlast20pc 1.6
S80avRMlast10pc 0.7
S80avGENprofile $<$ $17.8$ $15.7$ $14.0$ $12.7$ $11.0$ $9.8$ $8.8$ $7.8$ $7.0$ $6.3$ $5.5$ $4.9$ $4.4$ $3.8$ $3.5$ $3.2$ $2.8$ $2.4$ $2.2$ $2.0$ $1.7$ $1.6$ $1.4$ $1.3$ $1.1$ $0.9$ $0.9$ $0.7$ $0.7$ $0.6$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S80avGENdegree 40.6
S80minGENdegree 24
S80maxGENdegree 76
S80minGENfirstChoices 7
S80maxGENfirstChoices 28
S80avGENfirstChoices 17.8
S80minGENlastChoices 0
S80maxGENlastChoices 0
S80avGENlastChoices 0.0
S80avGENegalCost 1411.4
S80minGENegalCost 1164
S80maxGENegalCost 1683
S80avGENseCost 163.2
S80minGENseCost 0
S80maxGENseCost 670
S80minGENlast50pc 0.0
S80minGENlast40pc 0.0
S80minGENlast30pc 0.0
S80minGENlast20pc 0.0
S80minGENlast10pc 0.0
S80maxGENlast50pc 5.0
S80maxGENlast40pc 3.0
S80maxGENlast30pc 1.0
S80maxGENlast20pc 1.0
S80maxGENlast10pc 1.0
S80avGENlast50pc 0.7
S80avGENlast40pc 0.1
S80avGENlast30pc 0.0
S80avGENlast20pc 0.0
S80avGENlast10pc 0.0
S80avGMprofile $<$ $18.2$ $15.9$ $14.1$ $12.6$ $11.0$ $9.7$ $8.7$ $7.7$ $6.8$ $6.2$ $5.4$ $4.7$ $4.3$ $3.7$ $3.3$ $3.0$ $2.6$ $2.3$ $2.0$ $1.9$ $1.6$ $1.5$ $1.4$ $1.2$ $1.1$ $1.0$ $0.9$ $0.8$ $0.7$ $0.6$ $0.5$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S80avGMdegree 50.0
S80minGMdegree 28
S80maxGMdegree 80
S80minGMfirstChoices 7
S80maxGMfirstChoices 30
S80avGMfirstChoices 18.2
S80minGMlastChoices 0
S80maxGMlastChoices 2
S80avGMlastChoices 0.0
S80avGMegalCost 1457.6
S80minGMegalCost 1164
S80maxGMegalCost 1858
S80avGMseCost 280.2
S80minGMseCost 0
S80maxGMseCost 1171
S80minGMlast50pc 0.0
S80minGMlast40pc 0.0
S80minGMlast30pc 0.0
S80minGMlast20pc 0.0
S80minGMlast10pc 0.0
S80maxGMlast50pc 11.0
S80maxGMlast40pc 8.0
S80maxGMlast30pc 4.0
S80maxGMlast20pc 2.0
S80maxGMlast10pc 2.0
S80avGMlast50pc 1.9
S80avGMlast40pc 0.8
S80avGMlast30pc 0.3
S80avGMlast20pc 0.1
S80avGMlast10pc 0.0
S80AvD_Total 205.5
S80numMenOrWomen 80        
S80skew 0         
S80numInstances 1000      
S80numTimeout 0         

# stats file for all instance types of S90
S90avNumRotations 20.0
S90avNumStableMatchings 46.4
S90avEgalCost 1660.9
S90minEgalCost 1447
S90maxEgalCost 1909
S90avSeCost 31.6
S90minSeCost 0
S90maxSeCost 178
S90avRMprofile $<$ $26.6$ $19.5$ $15.6$ $12.8$ $10.6$ $8.8$ $7.5$ $6.5$ $5.5$ $4.9$ $4.3$ $3.8$ $3.4$ $3.1$ $2.8$ $2.6$ $2.4$ $2.2$ $2.0$ $1.9$ $1.7$ $1.7$ $1.5$ $1.4$ $1.4$ $1.3$ $1.2$ $1.2$ $1.1$ $1.0$ $1.0$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $>$
S90avRMdegree 78.4
S90minRMdegree 41
S90maxRMdegree 90
S90minRMfirstChoices 14
S90maxRMfirstChoices 43
S90avRMfirstChoices 26.6
S90minRMlastChoices 0
S90maxRMlastChoices 2
S90avRMlastChoices 0.1
S90avRMegalCost 2186.0
S90minRMegalCost 1501
S90maxRMegalCost 3156
S90avRMseCost 1363.4
S90minRMseCost 7
S90maxRMseCost 2644
S90minRMlast50pc 0.0
S90minRMlast40pc 0.0
S90minRMlast30pc 0.0
S90minRMlast20pc 0.0
S90minRMlast10pc 0.0
S90maxRMlast50pc 25.0
S90maxRMlast40pc 20.0
S90maxRMlast30pc 14.0
S90maxRMlast20pc 10.0
S90maxRMlast10pc 5.0
S90avRMlast50pc 9.3
S90avRMlast40pc 5.7
S90avRMlast30pc 3.6
S90avRMlast20pc 1.8
S90avRMlast10pc 0.7
S90avGENprofile $<$ $18.9$ $16.9$ $15.2$ $13.6$ $12.0$ $10.8$ $9.6$ $8.6$ $7.9$ $7.0$ $6.4$ $5.6$ $5.2$ $4.5$ $4.0$ $3.7$ $3.2$ $2.9$ $2.6$ $2.3$ $2.1$ $1.9$ $1.7$ $1.5$ $1.4$ $1.2$ $1.1$ $0.9$ $0.9$ $0.8$ $0.7$ $0.7$ $0.5$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S90avGENdegree 44.4
S90minGENdegree 26
S90maxGENdegree 75
S90minGENfirstChoices 9
S90maxGENfirstChoices 32
S90avGENfirstChoices 18.9
S90minGENlastChoices 0
S90maxGENlastChoices 0
S90avGENlastChoices 0.0
S90avGENegalCost 1683.9
S90minGENegalCost 1455
S90maxGENegalCost 1981
S90avGENseCost 186.4
S90minGENseCost 0
S90maxGENseCost 825
S90minGENlast50pc 0.0
S90minGENlast40pc 0.0
S90minGENlast30pc 0.0
S90minGENlast20pc 0.0
S90minGENlast10pc 0.0
S90maxGENlast50pc 7.0
S90maxGENlast40pc 3.0
S90maxGENlast30pc 2.0
S90maxGENlast20pc 1.0
S90maxGENlast10pc 0.0
S90avGENlast50pc 0.5
S90avGENlast40pc 0.1
S90avGENlast30pc 0.0
S90avGENlast20pc 0.0
S90avGENlast10pc 0.0
S90avGMprofile $<$ $19.5$ $17.2$ $15.3$ $13.7$ $12.0$ $10.6$ $9.6$ $8.5$ $7.6$ $6.8$ $6.2$ $5.4$ $4.9$ $4.3$ $3.9$ $3.4$ $3.0$ $2.8$ $2.4$ $2.2$ $2.0$ $1.8$ $1.7$ $1.5$ $1.3$ $1.2$ $1.1$ $1.0$ $0.8$ $0.7$ $0.8$ $0.7$ $0.6$ $0.5$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S90avGMdegree 55.4
S90minGMdegree 31
S90maxGMdegree 90
S90minGMfirstChoices 9
S90maxGMfirstChoices 32
S90avGMfirstChoices 19.5
S90minGMlastChoices 0
S90maxGMlastChoices 1
S90avGMlastChoices 0.0
S90avGMegalCost 1744.8
S90minGMegalCost 1447
S90maxGMegalCost 2484
S90avGMseCost 355.7
S90minGMseCost 1
S90maxGMseCost 1850
S90minGMlast50pc 0.0
S90minGMlast40pc 0.0
S90minGMlast30pc 0.0
S90minGMlast20pc 0.0
S90minGMlast10pc 0.0
S90maxGMlast50pc 14.0
S90maxGMlast40pc 10.0
S90maxGMlast30pc 5.0
S90maxGMlast20pc 4.0
S90maxGMlast10pc 3.0
S90avGMlast50pc 1.8
S90avGMlast40pc 0.8
S90avGMlast30pc 0.4
S90avGMlast20pc 0.1
S90avGMlast10pc 0.0
S90AvD_Total 235.1
S90numMenOrWomen 90        
S90skew 0         
S90numInstances 1000      
S90numTimeout 0         

# stats file for all instance types of S100
S100avNumRotations 22.4
S100avNumStableMatchings 54.2
S100avEgalCost 1947.0
S100minEgalCost 1663
S100maxEgalCost 2179
S100avSeCost 33.2
S100minSeCost 0
S100maxSeCost 314
S100avRMprofile $<$ $28.7$ $21.2$ $17.2$ $13.9$ $11.4$ $9.5$ $8.2$ $7.1$ $6.1$ $5.2$ $4.7$ $4.2$ $3.7$ $3.3$ $3.1$ $2.8$ $2.6$ $2.4$ $2.2$ $2.1$ $2.0$ $1.8$ $1.7$ $1.6$ $1.5$ $1.5$ $1.3$ $1.4$ $1.3$ $1.2$ $1.2$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $>$
S100avRMdegree 87.2
S100minRMdegree 40
S100maxRMdegree 100
S100minRMfirstChoices 13
S100maxRMfirstChoices 45
S100avRMfirstChoices 28.7
S100minRMlastChoices 0
S100maxRMlastChoices 2
S100avRMlastChoices 0.0
S100avRMegalCost 2617.4
S100minRMegalCost 1807
S100maxRMegalCost 3609
S100avRMseCost 1693.5
S100minRMseCost 32
S100maxRMseCost 2983
S100minRMlast50pc 0.0
S100minRMlast40pc 0.0
S100minRMlast30pc 0.0
S100minRMlast20pc 0.0
S100minRMlast10pc 0.0
S100maxRMlast50pc 27.0
S100maxRMlast40pc 20.0
S100maxRMlast30pc 15.0
S100maxRMlast20pc 9.0
S100maxRMlast10pc 5.0
S100avRMlast50pc 9.9
S100avRMlast40pc 6.0
S100avRMlast30pc 3.5
S100avRMlast20pc 1.8
S100avRMlast10pc 0.7
S100avGENprofile $<$ $20.0$ $18.1$ $16.3$ $14.5$ $12.9$ $11.7$ $10.6$ $9.7$ $8.6$ $7.7$ $7.0$ $6.3$ $5.7$ $5.0$ $4.7$ $4.1$ $3.8$ $3.4$ $3.1$ $2.7$ $2.5$ $2.3$ $2.1$ $1.8$ $1.6$ $1.5$ $1.3$ $1.2$ $1.1$ $1.0$ $0.9$ $0.8$ $0.7$ $0.7$ $0.5$ $0.6$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S100avGENdegree 47.8
S100minGENdegree 30
S100maxGENdegree 74
S100minGENfirstChoices 8
S100maxGENfirstChoices 34
S100avGENfirstChoices 20.0
S100minGENlastChoices 0
S100maxGENlastChoices 0
S100avGENlastChoices 0.0
S100avGENegalCost 1974.6
S100minGENegalCost 1704
S100maxGENegalCost 2276
S100avGENseCost 219.4
S100minGENseCost 1
S100maxGENseCost 951
S100minGENlast50pc 0.0
S100minGENlast40pc 0.0
S100minGENlast30pc 0.0
S100minGENlast20pc 0.0
S100minGENlast10pc 0.0
S100maxGENlast50pc 5.0
S100maxGENlast40pc 2.0
S100maxGENlast30pc 1.0
S100maxGENlast20pc 0.0
S100maxGENlast10pc 0.0
S100avGENlast50pc 0.4
S100avGENlast40pc 0.1
S100avGENlast30pc 0.0
S100avGENlast20pc 0.0
S100avGENlast10pc 0.0
S100avGMprofile $<$ $20.5$ $18.4$ $16.5$ $14.6$ $12.8$ $11.6$ $10.4$ $9.4$ $8.3$ $7.5$ $6.7$ $6.0$ $5.5$ $4.8$ $4.5$ $3.9$ $3.7$ $3.3$ $3.0$ $2.6$ $2.4$ $2.2$ $2.0$ $1.7$ $1.6$ $1.5$ $1.3$ $1.1$ $1.1$ $1.0$ $0.9$ $0.8$ $0.8$ $0.7$ $0.6$ $0.6$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S100avGMdegree 60.5
S100minGMdegree 34
S100maxGMdegree 100
S100minGMfirstChoices 7
S100maxGMfirstChoices 34
S100avGMfirstChoices 20.5
S100minGMlastChoices 0
S100maxGMlastChoices 1
S100avGMlastChoices 0.0
S100avGMegalCost 2045.8
S100minGMegalCost 1663
S100maxGMegalCost 2604
S100avGMseCost 415.6
S100minGMseCost 1
S100maxGMseCost 1553
S100minGMlast50pc 0.0
S100minGMlast40pc 0.0
S100minGMlast30pc 0.0
S100minGMlast20pc 0.0
S100minGMlast10pc 0.0
S100maxGMlast50pc 11.0
S100maxGMlast40pc 5.0
S100maxGMlast30pc 3.0
S100maxGMlast20pc 2.0
S100maxGMlast10pc 2.0
S100avGMlast50pc 1.6
S100avGMlast40pc 0.7
S100avGMlast30pc 0.3
S100avGMlast20pc 0.1
S100avGMlast10pc 0.0
S100AvD_Total 278.0
S100numMenOrWomen 100       
S100skew 0         
S100numInstances 1000      
S100numTimeout 0         

# stats file for all instance types of S200
S200avNumRotations 41.9
S200avNumStableMatchings 138.8
S200avEgalCost 5554.9
S200minEgalCost 4865
S200maxEgalCost 6257
S200avSeCost 62.0
S200minSeCost 0
S200maxSeCost 411
S200avRMprofile $<$ $45.8$ $35.5$ $29.1$ $24.5$ $20.9$ $17.5$ $15.1$ $12.7$ $11.2$ $9.8$ $8.6$ $7.6$ $6.8$ $6.2$ $5.6$ $5.2$ $4.7$ $4.4$ $4.2$ $3.9$ $3.7$ $3.5$ $3.3$ $3.2$ $3.0$ $2.8$ $2.8$ $2.8$ $2.5$ $2.5$ $2.5$ $2.4$ $2.3$ $2.2$ $2.2$ $2.1$ $2.1$ $2.0$ $2.0$ $1.9$ $1.9$ $1.8$ $1.8$ $1.7$ $1.5$ $1.6$ $1.6$ $1.6$ $1.5$ $1.4$ $1.4$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.7$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S200avRMdegree 177.6
S200minRMdegree 98
S200maxRMdegree 200
S200minRMfirstChoices 24
S200maxRMfirstChoices 73
S200avRMfirstChoices 45.8
S200minRMlastChoices 0
S200maxRMlastChoices 2
S200avRMlastChoices 0.0
S200avRMegalCost 8616.7
S200minRMegalCost 5617
S200maxRMegalCost 12532
S200avRMseCost 6494.2
S200minRMseCost 1277
S200maxRMseCost 11096
S200minRMlast50pc 0.0
S200minRMlast40pc 0.0
S200minRMlast30pc 0.0
S200minRMlast20pc 0.0
S200minRMlast10pc 0.0
S200maxRMlast50pc 37.0
S200maxRMlast40pc 26.0
S200maxRMlast30pc 21.0
S200maxRMlast20pc 13.0
S200maxRMlast10pc 7.0
S200avRMlast50pc 14.2
S200avRMlast40pc 8.2
S200avRMlast30pc 4.6
S200avRMlast20pc 2.3
S200avRMlast10pc 0.9
S200avGENprofile $<$ $28.2$ $26.2$ $24.3$ $22.7$ $21.1$ $19.6$ $18.3$ $16.9$ $15.8$ $14.6$ $13.6$ $12.6$ $11.7$ $10.8$ $10.2$ $9.6$ $8.8$ $8.2$ $7.5$ $7.1$ $6.5$ $6.0$ $5.6$ $5.2$ $4.9$ $4.5$ $4.2$ $4.0$ $3.7$ $3.3$ $3.1$ $2.9$ $2.8$ $2.5$ $2.4$ $2.2$ $2.1$ $1.9$ $1.8$ $1.7$ $1.6$ $1.4$ $1.3$ $1.2$ $1.2$ $1.1$ $1.0$ $0.9$ $0.8$ $0.8$ $0.8$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S200avGENdegree 78.5
S200minGENdegree 51
S200maxGENdegree 119
S200minGENfirstChoices 13
S200maxGENfirstChoices 55
S200avGENfirstChoices 28.2
S200minGENlastChoices 0
S200maxGENlastChoices 0
S200avGENlastChoices 0.0
S200avGENegalCost 5622.4
S200minGENegalCost 4865
S200maxGENegalCost 6375
S200avGENseCost 566.6
S200minGENseCost 1
S200maxGENseCost 2428
S200minGENlast50pc 0.0
S200minGENlast40pc 0.0
S200minGENlast30pc 0.0
S200minGENlast20pc 0.0
S200minGENlast10pc 0.0
S200maxGENlast50pc 2.0
S200maxGENlast40pc 0.0
S200maxGENlast30pc 0.0
S200maxGENlast20pc 0.0
S200maxGENlast10pc 0.0
S200avGENlast50pc 0.0
S200avGENlast40pc 0.0
S200avGENlast30pc 0.0
S200avGENlast20pc 0.0
S200avGENlast10pc 0.0
S200avGMprofile $<$ $29.5$ $27.0$ $24.9$ $23.1$ $21.1$ $19.5$ $18.1$ $16.7$ $15.5$ $14.2$ $13.1$ $12.1$ $11.3$ $10.4$ $9.8$ $9.2$ $8.4$ $7.7$ $7.0$ $6.7$ $6.1$ $5.7$ $5.3$ $5.0$ $4.7$ $4.3$ $4.0$ $3.7$ $3.5$ $3.3$ $3.0$ $2.8$ $2.6$ $2.5$ $2.3$ $2.1$ $2.0$ $1.9$ $1.8$ $1.7$ $1.6$ $1.4$ $1.4$ $1.3$ $1.2$ $1.1$ $1.0$ $1.0$ $0.9$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S200avGMdegree 105.2
S200minGMdegree 57
S200maxGMdegree 199
S200minGMfirstChoices 14
S200maxGMfirstChoices 52
S200avGMfirstChoices 29.5
S200minGMlastChoices 0
S200maxGMlastChoices 0
S200avGMlastChoices 0.0
S200avGMegalCost 5917.3
S200minGMegalCost 5006
S200maxGMegalCost 8226
S200avGMseCost 1477.0
S200minGMseCost 1
S200maxGMseCost 6108
S200minGMlast50pc 0.0
S200minGMlast40pc 0.0
S200minGMlast30pc 0.0
S200minGMlast20pc 0.0
S200minGMlast10pc 0.0
S200maxGMlast50pc 12.0
S200maxGMlast40pc 9.0
S200maxGMlast30pc 4.0
S200maxGMlast20pc 2.0
S200maxGMlast10pc 2.0
S200avGMlast50pc 1.1
S200avGMlast40pc 0.4
S200avGMlast30pc 0.2
S200avGMlast20pc 0.1
S200avGMlast10pc 0.0
S200AvD_Total 1084.5
S200numMenOrWomen 200       
S200skew 0         
S200numInstances 1000      
S200numTimeout 0         

# stats file for all instance types of S300
S300avNumRotations 59.2
S300avNumStableMatchings 231.0
S300avEgalCost 10250.0
S300minEgalCost 9444
S300maxEgalCost 11301
S300avSeCost 93.4
S300minSeCost 0
S300maxSeCost 528
S300avRMprofile $<$ $61.6$ $49.5$ $41.1$ $34.4$ $29.2$ $24.7$ $21.2$ $18.2$ $15.5$ $13.8$ $12.1$ $10.7$ $9.6$ $8.6$ $7.7$ $7.2$ $6.3$ $5.8$ $5.6$ $5.3$ $4.9$ $4.7$ $4.5$ $4.3$ $4.1$ $4.0$ $3.8$ $3.6$ $3.6$ $3.5$ $3.4$ $3.3$ $3.3$ $3.2$ $3.0$ $3.0$ $2.9$ $2.7$ $2.8$ $2.7$ $2.7$ $2.6$ $2.5$ $2.5$ $2.4$ $2.4$ $2.3$ $2.3$ $2.2$ $2.2$ $2.2$ $2.2$ $2.1$ $2.1$ $2.0$ $1.9$ $1.9$ $1.9$ $1.9$ $1.8$ $1.8$ $1.7$ $1.8$ $1.7$ $1.6$ $1.6$ $1.6$ $1.6$ $1.6$ $1.5$ $1.4$ $1.5$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.2$ $1.0$ $1.1$ $1.0$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $1.0$ $0.9$ $0.9$ $0.8$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S300avRMdegree 269.4
S300minRMdegree 110
S300maxRMdegree 300
S300minRMfirstChoices 33
S300maxRMfirstChoices 96
S300avRMfirstChoices 61.6
S300minRMlastChoices 0
S300maxRMlastChoices 1
S300avRMlastChoices 0.0
S300avRMegalCost 17608.0
S300minRMegalCost 10333
S300maxRMegalCost 24028
S300avRMseCost 14213.9
S300minRMseCost 1677
S300maxRMseCost 21562
S300minRMlast50pc 0.0
S300minRMlast40pc 0.0
S300minRMlast30pc 0.0
S300minRMlast20pc 0.0
S300minRMlast10pc 0.0
S300maxRMlast50pc 47.0
S300maxRMlast40pc 31.0
S300maxRMlast30pc 20.0
S300maxRMlast20pc 12.0
S300maxRMlast10pc 6.0
S300avRMlast50pc 17.9
S300avRMlast40pc 9.9
S300avRMlast30pc 5.3
S300avRMlast20pc 2.6
S300avRMlast10pc 1.0
S300avGENprofile $<$ $34.7$ $32.8$ $31.0$ $29.2$ $27.2$ $25.6$ $24.3$ $22.7$ $21.5$ $20.2$ $19.2$ $18.1$ $17.0$ $15.9$ $15.1$ $14.2$ $13.0$ $12.6$ $12.0$ $11.0$ $10.5$ $9.8$ $9.4$ $8.7$ $8.2$ $7.9$ $7.3$ $7.0$ $6.5$ $6.2$ $5.8$ $5.6$ $5.2$ $4.9$ $4.5$ $4.2$ $4.1$ $3.9$ $3.6$ $3.3$ $3.3$ $3.0$ $2.8$ $2.8$ $2.5$ $2.4$ $2.3$ $2.1$ $2.0$ $1.9$ $1.8$ $1.7$ $1.6$ $1.5$ $1.5$ $1.4$ $1.2$ $1.2$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S300avGENdegree 104.3
S300minGENdegree 70
S300maxGENdegree 165
S300minGENfirstChoices 19
S300maxGENfirstChoices 55
S300avGENfirstChoices 34.7
S300minGENlastChoices 0
S300maxGENlastChoices 0
S300avGENlastChoices 0.0
S300avGENegalCost 10366.3
S300minGENegalCost 9460
S300maxGENegalCost 12079
S300avGENseCost 1015.7
S300minGENseCost 2
S300maxGENseCost 6095
S300minGENlast50pc 0.0
S300minGENlast40pc 0.0
S300minGENlast30pc 0.0
S300minGENlast20pc 0.0
S300minGENlast10pc 0.0
S300maxGENlast50pc 1.0
S300maxGENlast40pc 0.0
S300maxGENlast30pc 0.0
S300maxGENlast20pc 0.0
S300maxGENlast10pc 0.0
S300avGENlast50pc 0.0
S300avGENlast40pc 0.0
S300avGENlast30pc 0.0
S300avGENlast20pc 0.0
S300avGENlast10pc 0.0
S300avGMprofile $<$ $36.8$ $34.3$ $31.9$ $29.9$ $27.7$ $25.7$ $24.4$ $22.6$ $21.1$ $19.7$ $18.6$ $17.5$ $16.3$ $15.0$ $14.4$ $13.3$ $12.4$ $11.9$ $11.2$ $10.3$ $9.8$ $9.2$ $8.7$ $8.2$ $7.7$ $7.3$ $6.8$ $6.6$ $6.0$ $5.8$ $5.4$ $5.2$ $4.9$ $4.6$ $4.3$ $4.1$ $3.9$ $3.6$ $3.5$ $3.3$ $3.1$ $2.9$ $2.8$ $2.6$ $2.5$ $2.5$ $2.3$ $2.1$ $2.0$ $1.9$ $1.8$ $1.8$ $1.6$ $1.6$ $1.5$ $1.4$ $1.4$ $1.3$ $1.2$ $1.3$ $1.2$ $1.1$ $1.1$ $1.0$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S300avGMdegree 144.4
S300minGMdegree 79
S300maxGMdegree 294
S300minGMfirstChoices 21
S300maxGMfirstChoices 69
S300avGMfirstChoices 36.8
S300minGMlastChoices 0
S300maxGMlastChoices 0
S300avGMlastChoices 0.0
S300avGMegalCost 11046.9
S300minGMegalCost 9541
S300maxGMegalCost 17224
S300avGMseCost 3115.2
S300minGMseCost 4
S300maxGMseCost 13374
S300minGMlast50pc 0.0
S300minGMlast40pc 0.0
S300minGMlast30pc 0.0
S300minGMlast20pc 0.0
S300minGMlast10pc 0.0
S300maxGMlast50pc 16.0
S300maxGMlast40pc 8.0
S300maxGMlast30pc 5.0
S300maxGMlast20pc 3.0
S300maxGMlast10pc 2.0
S300avGMlast50pc 0.8
S300avGMlast40pc 0.3
S300avGMlast30pc 0.1
S300avGMlast20pc 0.0
S300avGMlast10pc 0.0
S300AvD_Total 2886.1
S300numMenOrWomen 300       
S300skew 0         
S300numInstances 1000      
S300numTimeout 0         

# stats file for all instance types of S400
S400avNumRotations 76.2
S400avNumStableMatchings 337.6
S400avEgalCost 15847.1
S400minEgalCost 14755
S400maxEgalCost 16999
S400avSeCost 116.3
S400minSeCost 0
S400maxSeCost 885
S400avRMprofile $<$ $76.5$ $62.2$ $52.1$ $43.8$ $37.3$ $31.8$ $27.1$ $23.4$ $20.3$ $17.8$ $15.3$ $13.7$ $12.1$ $10.6$ $9.9$ $8.8$ $8.1$ $7.6$ $7.0$ $6.6$ $6.1$ $5.7$ $5.4$ $5.2$ $5.0$ $4.8$ $4.7$ $4.5$ $4.4$ $4.2$ $4.1$ $3.8$ $3.9$ $3.7$ $3.6$ $3.6$ $3.6$ $3.5$ $3.3$ $3.3$ $3.2$ $3.2$ $3.2$ $3.1$ $3.1$ $3.0$ $2.9$ $3.0$ $2.9$ $2.7$ $2.8$ $2.8$ $2.7$ $2.6$ $2.6$ $2.6$ $2.5$ $2.5$ $2.5$ $2.4$ $2.5$ $2.3$ $2.3$ $2.3$ $2.3$ $2.2$ $2.2$ $2.1$ $2.1$ $2.0$ $2.1$ $2.1$ $2.1$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.8$ $1.8$ $1.8$ $1.8$ $1.7$ $1.7$ $1.7$ $1.7$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.5$ $1.4$ $1.5$ $1.4$ $1.4$ $1.3$ $1.4$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.1$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S400avRMdegree 361.3
S400minRMdegree 230
S400maxRMdegree 400
S400minRMfirstChoices 46
S400maxRMfirstChoices 110
S400avRMfirstChoices 76.5
S400minRMlastChoices 0
S400maxRMlastChoices 1
S400avRMlastChoices 0.0
S400avRMegalCost 29521.9
S400minRMegalCost 19149
S400maxRMegalCost 39409
S400avRMseCost 24778.8
S400minRMseCost 10331
S400maxRMseCost 35863
S400minRMlast50pc 1.0
S400minRMlast40pc 0.0
S400minRMlast30pc 0.0
S400minRMlast20pc 0.0
S400minRMlast10pc 0.0
S400maxRMlast50pc 52.0
S400maxRMlast40pc 33.0
S400maxRMlast30pc 20.0
S400maxRMlast20pc 13.0
S400maxRMlast10pc 8.0
S400avRMlast50pc 21.2
S400avRMlast40pc 11.6
S400avRMlast30pc 6.1
S400avRMlast20pc 2.9
S400avRMlast10pc 1.1
S400avGENprofile $<$ $40.0$ $38.3$ $35.9$ $34.1$ $32.7$ $30.8$ $29.1$ $28.2$ $26.8$ $25.2$ $23.8$ $22.7$ $21.6$ $20.2$ $19.6$ $18.3$ $17.2$ $16.6$ $15.9$ $15.2$ $14.2$ $13.6$ $12.8$ $12.2$ $11.6$ $11.4$ $10.5$ $9.8$ $9.5$ $9.0$ $8.6$ $8.0$ $7.8$ $7.5$ $7.0$ $6.7$ $6.3$ $6.0$ $5.7$ $5.4$ $5.2$ $4.9$ $4.7$ $4.3$ $4.3$ $4.0$ $3.9$ $3.7$ $3.6$ $3.2$ $3.2$ $3.0$ $2.8$ $2.8$ $2.5$ $2.3$ $2.3$ $2.2$ $2.2$ $2.0$ $1.9$ $1.7$ $1.7$ $1.6$ $1.5$ $1.5$ $1.4$ $1.3$ $1.2$ $1.2$ $1.2$ $1.1$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S400avGENdegree 126.3
S400minGENdegree 86
S400maxGENdegree 203
S400minGENfirstChoices 22
S400maxGENfirstChoices 62
S400avGENfirstChoices 40.0
S400minGENlastChoices 0
S400maxGENlastChoices 0
S400avGENlastChoices 0.0
S400avGENegalCost 16005.4
S400minGENegalCost 14802
S400maxGENegalCost 17981
S400avGENseCost 1503.9
S400minGENseCost 0
S400maxGENseCost 7130
S400minGENlast50pc 0.0
S400minGENlast40pc 0.0
S400minGENlast30pc 0.0
S400minGENlast20pc 0.0
S400minGENlast10pc 0.0
S400maxGENlast50pc 1.0
S400maxGENlast40pc 0.0
S400maxGENlast30pc 0.0
S400maxGENlast20pc 0.0
S400maxGENlast10pc 0.0
S400avGENlast50pc 0.0
S400avGENlast40pc 0.0
S400avGENlast30pc 0.0
S400avGENlast20pc 0.0
S400avGENlast10pc 0.0
S400avGMprofile $<$ $42.8$ $40.2$ $37.6$ $35.2$ $33.2$ $31.4$ $29.3$ $28.1$ $26.5$ $24.9$ $23.3$ $22.1$ $20.8$ $19.5$ $18.7$ $17.4$ $16.3$ $15.7$ $14.9$ $14.0$ $13.3$ $12.6$ $11.9$ $11.4$ $10.8$ $10.4$ $9.7$ $9.2$ $8.8$ $8.3$ $7.9$ $7.4$ $7.2$ $7.0$ $6.6$ $6.2$ $5.9$ $5.6$ $5.5$ $5.1$ $4.8$ $4.6$ $4.5$ $4.2$ $3.9$ $3.8$ $3.7$ $3.5$ $3.4$ $3.2$ $3.1$ $2.9$ $2.9$ $2.7$ $2.5$ $2.4$ $2.3$ $2.3$ $2.2$ $2.1$ $2.0$ $1.8$ $1.8$ $1.8$ $1.7$ $1.6$ $1.6$ $1.5$ $1.4$ $1.4$ $1.3$ $1.3$ $1.2$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S400avGMdegree 178.1
S400minGMdegree 99
S400maxGMdegree 393
S400minGMfirstChoices 21
S400maxGMfirstChoices 72
S400avGMfirstChoices 42.8
S400minGMlastChoices 0
S400maxGMlastChoices 0
S400avGMlastChoices 0.0
S400avGMegalCost 17149.7
S400minGMegalCost 14934
S400maxGMegalCost 26115
S400avGMseCost 5052.7
S400minGMseCost 17
S400maxGMseCost 20951
S400minGMlast50pc 0.0
S400minGMlast40pc 0.0
S400minGMlast30pc 0.0
S400minGMlast20pc 0.0
S400minGMlast10pc 0.0
S400maxGMlast50pc 15.0
S400maxGMlast40pc 7.0
S400maxGMlast30pc 4.0
S400maxGMlast20pc 3.0
S400maxGMlast10pc 1.0
S400avGMlast50pc 0.6
S400avGMlast40pc 0.2
S400avGMlast30pc 0.1
S400avGMlast20pc 0.0
S400avGMlast10pc 0.0
S400AvD_Total 7972.7
S400numMenOrWomen 400       
S400skew 0         
S400numInstances 1000      
S400numTimeout 0         

# stats file for all instance types of S500
S500avNumRotations 90.7
S500avNumStableMatchings 442.0
S500avEgalCost 22137.6
S500minEgalCost 20610
S500maxEgalCost 23767
S500avSeCost 136.3
S500minSeCost 0
S500maxSeCost 1158
S500avRMprofile $<$ $90.4$ $73.8$ $62.7$ $53.2$ $45.3$ $38.7$ $33.5$ $28.6$ $25.0$ $21.8$ $19.0$ $16.7$ $14.9$ $13.3$ $11.9$ $10.6$ $9.8$ $9.0$ $8.2$ $7.8$ $7.2$ $6.8$ $6.4$ $6.0$ $5.9$ $5.6$ $5.3$ $5.1$ $5.0$ $4.8$ $4.8$ $4.5$ $4.4$ $4.3$ $4.2$ $4.1$ $4.2$ $4.1$ $4.1$ $4.0$ $3.8$ $3.8$ $3.7$ $3.7$ $3.5$ $3.5$ $3.5$ $3.4$ $3.4$ $3.3$ $3.3$ $3.2$ $3.3$ $3.4$ $3.2$ $3.0$ $3.1$ $3.0$ $3.0$ $2.9$ $2.9$ $2.8$ $2.9$ $2.7$ $2.7$ $2.7$ $2.7$ $2.6$ $2.6$ $2.6$ $2.6$ $2.5$ $2.5$ $2.5$ $2.4$ $2.4$ $2.4$ $2.4$ $2.4$ $2.2$ $2.2$ $2.3$ $2.2$ $2.2$ $2.2$ $2.2$ $2.1$ $2.1$ $2.2$ $2.1$ $1.9$ $2.0$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.8$ $1.9$ $1.8$ $1.8$ $1.7$ $1.8$ $1.7$ $1.7$ $1.6$ $1.7$ $1.6$ $1.5$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.4$ $1.4$ $1.5$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.4$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.7$ $0.7$ $0.6$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S500avRMdegree 454.4
S500minRMdegree 271
S500maxRMdegree 500
S500minRMfirstChoices 55
S500maxRMfirstChoices 132
S500avRMfirstChoices 90.4
S500minRMlastChoices 0
S500maxRMlastChoices 1
S500avRMlastChoices 0.0
S500avRMegalCost 43725.3
S500minRMegalCost 26729
S500maxRMegalCost 60640
S500avRMseCost 37529.6
S500minRMseCost 15185
S500maxRMseCost 56490
S500minRMlast50pc 2.0
S500minRMlast40pc 0.0
S500minRMlast30pc 0.0
S500minRMlast20pc 0.0
S500minRMlast10pc 0.0
S500maxRMlast50pc 57.0
S500maxRMlast40pc 36.0
S500maxRMlast30pc 22.0
S500maxRMlast20pc 13.0
S500maxRMlast10pc 7.0
S500avRMlast50pc 23.3
S500avRMlast40pc 12.4
S500avRMlast30pc 6.4
S500avRMlast20pc 3.1
S500avRMlast10pc 1.1
S500avGENprofile $<$ $44.8$ $42.7$ $41.1$ $39.4$ $37.5$ $35.6$ $33.9$ $32.6$ $31.3$ $29.4$ $28.4$ $26.8$ $25.6$ $24.5$ $23.5$ $22.2$ $21.4$ $20.4$ $19.6$ $18.7$ $17.9$ $17.0$ $16.3$ $15.6$ $15.1$ $14.2$ $13.4$ $13.0$ $12.2$ $11.8$ $11.3$ $10.6$ $10.4$ $9.8$ $9.4$ $8.9$ $8.7$ $8.2$ $7.9$ $7.5$ $7.2$ $6.9$ $6.5$ $6.2$ $6.0$ $5.7$ $5.4$ $5.2$ $5.0$ $4.7$ $4.5$ $4.3$ $4.2$ $4.0$ $3.8$ $3.6$ $3.5$ $3.3$ $3.1$ $3.1$ $2.8$ $2.7$ $2.6$ $2.6$ $2.5$ $2.3$ $2.3$ $2.2$ $2.0$ $1.9$ $1.9$ $1.8$ $1.7$ $1.5$ $1.5$ $1.4$ $1.5$ $1.5$ $1.3$ $1.2$ $1.2$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S500avGENdegree 147.7
S500minGENdegree 107
S500maxGENdegree 223
S500minGENfirstChoices 24
S500maxGENfirstChoices 76
S500avGENfirstChoices 44.8
S500minGENlastChoices 0
S500maxGENlastChoices 0
S500avGENlastChoices 0.0
S500avGENegalCost 22358.6
S500minGENegalCost 20625
S500maxGENegalCost 24592
S500avGENseCost 2056.5
S500minGENseCost 2
S500maxGENseCost 9214
S500minGENlast50pc 0.0
S500minGENlast40pc 0.0
S500minGENlast30pc 0.0
S500minGENlast20pc 0.0
S500minGENlast10pc 0.0
S500maxGENlast50pc 0.0
S500maxGENlast40pc 0.0
S500maxGENlast30pc 0.0
S500maxGENlast20pc 0.0
S500maxGENlast10pc 0.0
S500avGENlast50pc 0.0
S500avGENlast40pc 0.0
S500avGENlast30pc 0.0
S500avGENlast20pc 0.0
S500avGENlast10pc 0.0
S500avGMprofile $<$ $48.3$ $45.7$ $43.2$ $41.2$ $38.5$ $36.3$ $34.2$ $32.7$ $31.4$ $29.1$ $27.8$ $26.1$ $24.9$ $23.7$ $22.4$ $20.9$ $20.3$ $19.2$ $18.4$ $17.5$ $16.7$ $15.8$ $15.1$ $14.5$ $13.8$ $13.0$ $12.3$ $11.9$ $11.2$ $10.7$ $10.4$ $9.7$ $9.4$ $9.0$ $8.6$ $8.0$ $7.9$ $7.3$ $7.3$ $7.0$ $6.6$ $6.4$ $6.0$ $5.7$ $5.6$ $5.3$ $5.1$ $4.9$ $4.8$ $4.5$ $4.3$ $4.1$ $4.1$ $3.9$ $3.7$ $3.5$ $3.4$ $3.2$ $3.2$ $3.1$ $2.9$ $2.8$ $2.7$ $2.6$ $2.5$ $2.4$ $2.3$ $2.3$ $2.2$ $2.1$ $2.1$ $2.0$ $1.9$ $1.7$ $1.7$ $1.7$ $1.6$ $1.6$ $1.6$ $1.4$ $1.4$ $1.4$ $1.3$ $1.2$ $1.3$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S500avGMdegree 212.0
S500minGMdegree 110
S500maxGMdegree 496
S500minGMfirstChoices 25
S500maxGMfirstChoices 99
S500avGMfirstChoices 48.3
S500minGMlastChoices 0
S500maxGMlastChoices 0
S500avGMlastChoices 0.0
S500avGMegalCost 24257.5
S500minGMegalCost 20725
S500maxGMegalCost 48487
S500avGMseCost 7752.5
S500minGMseCost 15
S500maxGMseCost 43025
S500minGMlast50pc 0.0
S500minGMlast40pc 0.0
S500minGMlast30pc 0.0
S500minGMlast20pc 0.0
S500minGMlast10pc 0.0
S500maxGMlast50pc 37.0
S500maxGMlast40pc 18.0
S500maxGMlast30pc 10.0
S500maxGMlast20pc 9.0
S500maxGMlast10pc 4.0
S500avGMlast50pc 0.6
S500avGMlast40pc 0.2
S500avGMlast30pc 0.1
S500avGMlast20pc 0.0
S500avGMlast10pc 0.0
S500AvD_Total 15934.8
S500numMenOrWomen 500       
S500skew 0         
S500numInstances 1000      
S500numTimeout 0         

# stats file for all instance types of S600
S600avNumRotations 105.8
S600avNumStableMatchings 566.1
S600avEgalCost 29147.8
S600minEgalCost 27502
S600maxEgalCost 31147
S600avSeCost 170.8
S600minSeCost 0
S600maxSeCost 1311
S600avRMprofile $<$ $105.3$ $86.3$ $73.0$ $62.5$ $53.1$ $45.6$ $39.2$ $33.8$ $29.0$ $25.5$ $22.3$ $19.6$ $17.4$ $15.2$ $14.0$ $12.4$ $11.2$ $10.4$ $9.4$ $8.7$ $8.1$ $7.6$ $7.2$ $6.8$ $6.4$ $6.1$ $5.9$ $5.6$ $5.5$ $5.4$ $5.1$ $5.0$ $4.9$ $4.7$ $4.7$ $4.7$ $4.5$ $4.5$ $4.4$ $4.3$ $4.3$ $4.2$ $4.1$ $4.0$ $4.1$ $4.0$ $3.8$ $3.8$ $3.7$ $3.7$ $3.7$ $3.7$ $3.6$ $3.6$ $3.6$ $3.6$ $3.6$ $3.4$ $3.5$ $3.3$ $3.4$ $3.3$ $3.3$ $3.3$ $3.1$ $3.3$ $3.0$ $3.1$ $3.2$ $3.0$ $3.0$ $2.9$ $2.9$ $2.9$ $2.9$ $2.9$ $2.8$ $2.6$ $2.8$ $2.7$ $2.7$ $2.7$ $2.6$ $2.6$ $2.7$ $2.5$ $2.5$ $2.5$ $2.5$ $2.5$ $2.4$ $2.5$ $2.3$ $2.3$ $2.3$ $2.3$ $2.3$ $2.3$ $2.2$ $2.1$ $2.2$ $2.2$ $2.2$ $2.1$ $2.1$ $2.0$ $2.0$ $2.0$ $2.0$ $1.9$ $2.1$ $1.9$ $1.9$ $1.9$ $1.8$ $1.9$ $1.8$ $1.8$ $1.8$ $1.8$ $1.7$ $1.6$ $1.8$ $1.7$ $1.7$ $1.7$ $1.7$ $1.7$ $1.6$ $1.6$ $1.6$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.5$ $1.4$ $1.5$ $1.5$ $1.5$ $1.3$ $1.4$ $1.3$ $1.3$ $1.4$ $1.4$ $1.3$ $1.3$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $1.0$ $1.0$ $0.9$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.7$ $0.6$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.3$ $0.2$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S600avRMdegree 546.5
S600minRMdegree 365
S600maxRMdegree 600
S600minRMfirstChoices 67
S600maxRMfirstChoices 155
S600avRMfirstChoices 105.3
S600minRMlastChoices 0
S600maxRMlastChoices 1
S600avRMlastChoices 0.0
S600avRMegalCost 61248.3
S600minRMegalCost 41102
S600maxRMegalCost 81496
S600avRMseCost 53676.6
S600minRMseCost 28874
S600maxRMseCost 76436
S600minRMlast50pc 4.0
S600minRMlast40pc 1.0
S600minRMlast30pc 0.0
S600minRMlast20pc 0.0
S600minRMlast10pc 0.0
S600maxRMlast50pc 65.0
S600maxRMlast40pc 41.0
S600maxRMlast30pc 26.0
S600maxRMlast20pc 15.0
S600maxRMlast10pc 9.0
S600avRMlast50pc 26.4
S600avRMlast40pc 14.0
S600avRMlast30pc 7.1
S600avRMlast20pc 3.3
S600avRMlast10pc 1.2
S600avGENprofile $<$ $49.4$ $47.1$ $45.2$ $42.9$ $41.4$ $39.8$ $38.0$ $36.3$ $34.8$ $33.7$ $32.1$ $31.0$ $30.0$ $28.6$ $27.3$ $26.2$ $25.0$ $24.1$ $23.0$ $22.4$ $21.1$ $20.6$ $19.5$ $18.8$ $17.9$ $17.2$ $16.4$ $15.9$ $15.2$ $14.6$ $14.0$ $13.4$ $13.0$ $12.3$ $11.8$ $11.3$ $10.8$ $10.4$ $10.0$ $9.7$ $9.2$ $8.9$ $8.4$ $8.2$ $7.8$ $7.4$ $7.2$ $6.9$ $6.5$ $6.4$ $6.1$ $6.0$ $5.6$ $5.3$ $5.2$ $5.0$ $4.8$ $4.5$ $4.3$ $4.2$ $4.1$ $3.9$ $3.7$ $3.6$ $3.4$ $3.3$ $3.1$ $3.0$ $2.9$ $2.8$ $2.6$ $2.6$ $2.5$ $2.4$ $2.3$ $2.2$ $2.1$ $2.1$ $2.0$ $1.9$ $1.8$ $1.7$ $1.7$ $1.6$ $1.5$ $1.5$ $1.4$ $1.4$ $1.3$ $1.2$ $1.2$ $1.2$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S600avGENdegree 165.9
S600minGENdegree 124
S600maxGENdegree 292
S600minGENfirstChoices 30
S600maxGENfirstChoices 71
S600avGENfirstChoices 49.4
S600minGENlastChoices 0
S600maxGENlastChoices 0
S600avGENlastChoices 0.0
S600avGENegalCost 29406.9
S600minGENegalCost 27514
S600maxGENegalCost 32564
S600avGENseCost 2603.3
S600minGENseCost 2
S600maxGENseCost 11850
S600minGENlast50pc 0.0
S600minGENlast40pc 0.0
S600minGENlast30pc 0.0
S600minGENlast20pc 0.0
S600minGENlast10pc 0.0
S600maxGENlast50pc 0.0
S600maxGENlast40pc 0.0
S600maxGENlast30pc 0.0
S600maxGENlast20pc 0.0
S600maxGENlast10pc 0.0
S600avGENlast50pc 0.0
S600avGENlast40pc 0.0
S600avGENlast30pc 0.0
S600avGENlast20pc 0.0
S600avGENlast10pc 0.0
S600avGMprofile $<$ $53.5$ $50.6$ $47.9$ $45.3$ $43.0$ $41.1$ $38.9$ $36.5$ $34.9$ $33.4$ $31.7$ $30.2$ $29.1$ $27.6$ $26.2$ $25.2$ $23.7$ $22.9$ $21.7$ $20.9$ $19.8$ $19.1$ $18.1$ $17.3$ $16.4$ $15.7$ $15.0$ $14.4$ $13.8$ $13.3$ $12.6$ $12.1$ $11.7$ $11.3$ $10.6$ $10.2$ $9.8$ $9.5$ $9.1$ $8.7$ $8.6$ $8.3$ $7.7$ $7.5$ $7.3$ $6.9$ $6.6$ $6.4$ $6.1$ $5.9$ $5.6$ $5.6$ $5.3$ $5.1$ $4.9$ $4.8$ $4.6$ $4.5$ $4.2$ $4.1$ $4.0$ $3.9$ $3.6$ $3.5$ $3.5$ $3.4$ $3.1$ $3.0$ $2.9$ $2.8$ $2.7$ $2.7$ $2.6$ $2.6$ $2.4$ $2.3$ $2.3$ $2.3$ $2.2$ $2.0$ $2.0$ $1.9$ $1.9$ $1.8$ $1.7$ $1.7$ $1.6$ $1.6$ $1.5$ $1.5$ $1.4$ $1.5$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S600avGMdegree 244.3
S600minGMdegree 127
S600maxGMdegree 595
S600minGMfirstChoices 31
S600maxGMfirstChoices 102
S600avGMfirstChoices 53.5
S600minGMlastChoices 0
S600maxGMlastChoices 0
S600avGMlastChoices 0.0
S600avGMegalCost 32052.6
S600minGMegalCost 28028
S600maxGMegalCost 58399
S600avGMseCost 10459.2
S600minGMseCost 14
S600maxGMseCost 50581
S600minGMlast50pc 0.0
S600minGMlast40pc 0.0
S600minGMlast30pc 0.0
S600minGMlast20pc 0.0
S600minGMlast10pc 0.0
S600maxGMlast50pc 23.0
S600maxGMlast40pc 14.0
S600maxGMlast30pc 7.0
S600maxGMlast20pc 4.0
S600maxGMlast10pc 2.0
S600avGMlast50pc 0.5
S600avGMlast40pc 0.2
S600avGMlast30pc 0.1
S600avGMlast20pc 0.0
S600avGMlast10pc 0.0
S600AvD_Total 32925.3
S600numMenOrWomen 600       
S600skew 0         
S600numInstances 1000      
S600numTimeout 0         

# stats file for all instance types of S700
S700avNumRotations 119.1
S700avNumStableMatchings 675.5
S700avEgalCost 36772.6
S700minEgalCost 35117
S700maxEgalCost 38975
S700avSeCost 206.2
S700minSeCost 0
S700maxSeCost 1352
S700avRMprofile $<$ $118.5$ $98.3$ $83.4$ $71.6$ $60.7$ $52.5$ $45.1$ $39.0$ $33.5$ $29.6$ $25.4$ $22.5$ $20.1$ $17.7$ $15.6$ $14.3$ $12.9$ $11.8$ $10.6$ $9.9$ $8.9$ $8.4$ $8.1$ $7.5$ $7.0$ $6.8$ $6.6$ $6.2$ $6.1$ $5.8$ $5.6$ $5.4$ $5.3$ $5.2$ $5.1$ $5.0$ $5.0$ $4.8$ $4.7$ $4.7$ $4.7$ $4.6$ $4.5$ $4.4$ $4.5$ $4.4$ $4.3$ $4.3$ $4.1$ $4.1$ $4.1$ $4.1$ $4.0$ $3.9$ $3.9$ $3.9$ $3.9$ $3.8$ $3.7$ $3.7$ $3.6$ $3.7$ $3.6$ $3.6$ $3.6$ $3.6$ $3.5$ $3.5$ $3.3$ $3.3$ $3.3$ $3.2$ $3.3$ $3.2$ $3.2$ $3.2$ $3.2$ $3.3$ $3.2$ $3.1$ $3.1$ $3.0$ $3.0$ $3.0$ $2.9$ $2.9$ $2.8$ $2.9$ $2.9$ $3.0$ $2.8$ $2.8$ $2.6$ $2.6$ $2.6$ $2.6$ $2.5$ $2.6$ $2.7$ $2.5$ $2.5$ $2.5$ $2.5$ $2.5$ $2.4$ $2.3$ $2.4$ $2.3$ $2.4$ $2.3$ $2.3$ $2.3$ $2.3$ $2.2$ $2.3$ $2.1$ $2.2$ $2.1$ $2.2$ $2.2$ $2.1$ $2.1$ $2.0$ $2.1$ $2.0$ $2.0$ $2.0$ $2.0$ $2.0$ $1.9$ $1.9$ $1.9$ $2.0$ $1.8$ $1.9$ $1.9$ $1.8$ $1.8$ $1.7$ $1.7$ $1.7$ $1.8$ $1.7$ $1.8$ $1.7$ $1.7$ $1.8$ $1.7$ $1.6$ $1.7$ $1.6$ $1.6$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.5$ $1.5$ $1.5$ $1.4$ $1.4$ $1.4$ $1.5$ $1.4$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.2$ $1.4$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.2$ $1.1$ $1.1$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.7$ $0.8$ $0.7$ $0.7$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S700avRMdegree 641.9
S700minRMdegree 396
S700maxRMdegree 700
S700minRMfirstChoices 65
S700maxRMfirstChoices 162
S700avRMfirstChoices 118.5
S700minRMlastChoices 0
S700maxRMlastChoices 1
S700avRMlastChoices 0.0
S700avRMegalCost 80778.1
S700minRMegalCost 52098
S700maxRMegalCost 108000
S700avRMseCost 71714.5
S700minRMseCost 37230
S700maxRMseCost 101646
S700minRMlast50pc 2.0
S700minRMlast40pc 0.0
S700minRMlast30pc 0.0
S700minRMlast20pc 0.0
S700minRMlast10pc 0.0
S700maxRMlast50pc 72.0
S700maxRMlast40pc 43.0
S700maxRMlast30pc 27.0
S700maxRMlast20pc 17.0
S700maxRMlast10pc 9.0
S700avRMlast50pc 28.4
S700avRMlast40pc 14.9
S700avRMlast30pc 7.6
S700avRMlast20pc 3.5
S700avRMlast10pc 1.3
S700avGENprofile $<$ $52.7$ $51.5$ $49.3$ $47.2$ $45.1$ $43.8$ $42.1$ $40.4$ $38.5$ $37.6$ $35.9$ $34.5$ $33.2$ $32.0$ $30.6$ $29.7$ $28.5$ $27.6$ $26.5$ $25.3$ $24.4$ $23.6$ $22.8$ $21.7$ $20.8$ $20.2$ $19.3$ $18.6$ $17.8$ $17.1$ $16.6$ $16.0$ $15.5$ $14.6$ $14.4$ $13.7$ $13.4$ $12.6$ $12.2$ $11.8$ $11.5$ $10.9$ $10.3$ $10.1$ $9.5$ $9.4$ $8.8$ $8.7$ $8.3$ $7.9$ $7.7$ $7.4$ $7.1$ $6.9$ $6.6$ $6.4$ $6.2$ $5.8$ $5.7$ $5.4$ $5.3$ $5.1$ $4.9$ $4.6$ $4.6$ $4.3$ $4.2$ $4.0$ $3.9$ $3.7$ $3.6$ $3.5$ $3.4$ $3.2$ $3.1$ $3.0$ $2.9$ $2.8$ $2.6$ $2.4$ $2.5$ $2.4$ $2.3$ $2.2$ $2.0$ $2.0$ $1.9$ $1.9$ $1.8$ $1.7$ $1.7$ $1.6$ $1.5$ $1.5$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.0$ $0.9$ $1.0$ $0.8$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S700avGENdegree 183.7
S700minGENdegree 135
S700maxGENdegree 264
S700minGENfirstChoices 33
S700maxGENfirstChoices 80
S700avGENfirstChoices 52.7
S700minGENlastChoices 0
S700maxGENlastChoices 0
S700avGENlastChoices 0.0
S700avGENegalCost 37086.4
S700minGENegalCost 35117
S700maxGENegalCost 39710
S700avGENseCost 3201.3
S700minGENseCost 2
S700maxGENseCost 14023
S700minGENlast50pc 0.0
S700minGENlast40pc 0.0
S700minGENlast30pc 0.0
S700minGENlast20pc 0.0
S700minGENlast10pc 0.0
S700maxGENlast50pc 0.0
S700maxGENlast40pc 0.0
S700maxGENlast30pc 0.0
S700maxGENlast20pc 0.0
S700maxGENlast10pc 0.0
S700avGENlast50pc 0.0
S700avGENlast40pc 0.0
S700avGENlast30pc 0.0
S700avGENlast20pc 0.0
S700avGENlast10pc 0.0
S700avGMprofile $<$ $58.0$ $56.0$ $52.5$ $50.0$ $47.1$ $45.3$ $43.2$ $41.0$ $39.0$ $37.6$ $35.3$ $33.8$ $32.3$ $30.9$ $29.2$ $28.5$ $27.1$ $25.9$ $24.8$ $23.7$ $22.8$ $21.8$ $21.0$ $20.0$ $19.2$ $18.4$ $17.7$ $17.0$ $16.2$ $15.6$ $15.0$ $14.5$ $14.0$ $13.1$ $13.1$ $12.4$ $12.0$ $11.4$ $11.1$ $10.5$ $10.4$ $9.9$ $9.5$ $9.2$ $8.8$ $8.6$ $8.1$ $8.0$ $7.5$ $7.3$ $7.0$ $6.9$ $6.6$ $6.3$ $6.1$ $6.0$ $5.7$ $5.4$ $5.5$ $5.1$ $5.0$ $4.8$ $4.7$ $4.5$ $4.5$ $4.2$ $4.1$ $4.0$ $3.8$ $3.6$ $3.6$ $3.6$ $3.4$ $3.2$ $3.2$ $3.0$ $3.0$ $2.9$ $2.8$ $2.7$ $2.6$ $2.6$ $2.5$ $2.4$ $2.2$ $2.3$ $2.2$ $2.1$ $2.0$ $2.1$ $2.0$ $1.9$ $1.8$ $1.8$ $1.8$ $1.7$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.5$ $1.4$ $1.3$ $1.4$ $1.3$ $1.3$ $1.2$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.5$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S700avGMdegree 276.7
S700minGMdegree 141
S700maxGMdegree 665
S700minGMfirstChoices 32
S700maxGMfirstChoices 113
S700avGMfirstChoices 58.0
S700minGMlastChoices 0
S700maxGMlastChoices 0
S700avGMlastChoices 0.0
S700avGMegalCost 40774.9
S700minGMegalCost 35634
S700maxGMegalCost 71039
S700avGMseCost 13863.8
S700minGMseCost 34
S700maxGMseCost 60999
S700minGMlast50pc 0.0
S700minGMlast40pc 0.0
S700minGMlast30pc 0.0
S700minGMlast20pc 0.0
S700minGMlast10pc 0.0
S700maxGMlast50pc 19.0
S700maxGMlast40pc 7.0
S700maxGMlast30pc 4.0
S700maxGMlast20pc 2.0
S700maxGMlast10pc 1.0
S700avGMlast50pc 0.5
S700avGMlast40pc 0.2
S700avGMlast30pc 0.1
S700avGMlast20pc 0.0
S700avGMlast10pc 0.0
S700AvD_Total 50802.4
S700numMenOrWomen 700       
S700skew 0         
S700numInstances 1000      
S700numTimeout 0         

# stats file for all instance types of S800
S800avNumRotations 131.4
S800avNumStableMatchings 804.0
S800avEgalCost 44930.2
S800minEgalCost 42372
S800maxEgalCost 47962
S800avSeCost 230.0
S800minSeCost 0
S800maxSeCost 1809
S800avRMprofile $<$ $131.4$ $109.2$ $93.9$ $80.2$ $68.6$ $59.1$ $50.4$ $44.4$ $38.4$ $33.5$ $29.6$ $25.8$ $22.9$ $19.8$ $17.8$ $15.9$ $14.7$ $13.1$ $12.0$ $11.0$ $10.2$ $9.4$ $8.8$ $8.3$ $7.7$ $7.2$ $7.1$ $6.9$ $6.6$ $6.4$ $6.0$ $5.9$ $5.7$ $5.4$ $5.6$ $5.4$ $5.1$ $5.0$ $5.3$ $5.0$ $4.9$ $4.9$ $4.8$ $4.7$ $4.7$ $4.6$ $4.6$ $4.6$ $4.4$ $4.5$ $4.3$ $4.3$ $4.3$ $4.2$ $4.2$ $4.2$ $4.1$ $4.1$ $4.0$ $4.0$ $4.1$ $4.0$ $4.0$ $3.9$ $3.9$ $3.9$ $3.8$ $3.8$ $3.8$ $3.9$ $3.7$ $3.7$ $3.5$ $3.6$ $3.6$ $3.6$ $3.5$ $3.5$ $3.4$ $3.5$ $3.4$ $3.4$ $3.3$ $3.4$ $3.3$ $3.2$ $3.1$ $3.1$ $3.1$ $3.1$ $3.1$ $3.0$ $3.1$ $3.0$ $3.1$ $3.0$ $2.9$ $2.9$ $2.9$ $2.9$ $2.8$ $2.9$ $2.8$ $2.9$ $2.6$ $2.7$ $2.7$ $2.8$ $2.6$ $2.7$ $2.6$ $2.5$ $2.5$ $2.6$ $2.6$ $2.5$ $2.5$ $2.5$ $2.6$ $2.6$ $2.3$ $2.5$ $2.4$ $2.3$ $2.3$ $2.3$ $2.3$ $2.3$ $2.3$ $2.2$ $2.2$ $2.2$ $2.2$ $2.2$ $2.1$ $2.0$ $2.1$ $2.1$ $2.1$ $2.1$ $2.0$ $2.0$ $2.1$ $2.0$ $2.0$ $1.9$ $2.0$ $1.9$ $1.9$ $2.0$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.8$ $1.8$ $1.7$ $1.7$ $1.7$ $1.7$ $1.8$ $1.7$ $1.6$ $1.7$ $1.6$ $1.6$ $1.6$ $1.6$ $1.6$ $1.6$ $1.5$ $1.6$ $1.5$ $1.4$ $1.5$ $1.6$ $1.5$ $1.5$ $1.5$ $1.5$ $1.5$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.3$ $1.2$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.3$ $1.2$ $1.3$ $1.2$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.1$ $1.0$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S800avRMdegree 732.9
S800minRMdegree 402
S800maxRMdegree 800
S800minRMfirstChoices 77
S800maxRMfirstChoices 178
S800avRMfirstChoices 131.4
S800minRMlastChoices 0
S800maxRMlastChoices 1
S800avRMlastChoices 0.0
S800avRMegalCost 102579.6
S800minRMegalCost 60915
S800maxRMegalCost 134559
S800avRMseCost 91993.6
S800minRMseCost 40623
S800maxRMseCost 126963
S800minRMlast50pc 1.0
S800minRMlast40pc 0.0
S800minRMlast30pc 0.0
S800minRMlast20pc 0.0
S800minRMlast10pc 0.0
S800maxRMlast50pc 74.0
S800maxRMlast40pc 42.0
S800maxRMlast30pc 25.0
S800maxRMlast20pc 19.0
S800maxRMlast10pc 8.0
S800avRMlast50pc 30.3
S800avRMlast40pc 15.4
S800avRMlast30pc 7.7
S800avRMlast20pc 3.6
S800avRMlast10pc 1.3
S800avGENprofile $<$ $57.3$ $54.8$ $52.9$ $50.8$ $48.7$ $47.6$ $45.6$ $43.9$ $42.3$ $41.1$ $39.3$ $38.4$ $36.7$ $35.2$ $34.1$ $32.9$ $31.8$ $30.8$ $29.7$ $28.5$ $27.3$ $26.4$ $25.7$ $24.8$ $23.7$ $22.8$ $22.0$ $21.4$ $20.7$ $19.8$ $19.2$ $18.5$ $17.7$ $16.8$ $16.7$ $15.8$ $15.3$ $14.7$ $14.3$ $13.7$ $13.4$ $12.9$ $12.4$ $11.9$ $11.5$ $11.2$ $10.7$ $10.4$ $10.0$ $9.7$ $9.2$ $8.8$ $8.7$ $8.2$ $8.0$ $7.7$ $7.4$ $7.3$ $7.0$ $6.8$ $6.6$ $6.3$ $6.0$ $5.8$ $5.6$ $5.5$ $5.2$ $5.0$ $5.1$ $4.8$ $4.6$ $4.4$ $4.3$ $4.1$ $3.9$ $3.8$ $3.8$ $3.6$ $3.5$ $3.3$ $3.3$ $3.1$ $3.0$ $2.9$ $2.8$ $2.7$ $2.6$ $2.5$ $2.5$ $2.4$ $2.3$ $2.2$ $2.1$ $2.0$ $1.9$ $1.9$ $1.8$ $1.7$ $1.7$ $1.6$ $1.5$ $1.5$ $1.5$ $1.4$ $1.3$ $1.3$ $1.2$ $1.2$ $1.3$ $1.2$ $1.2$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.7$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S800avGENdegree 200.3
S800minGENdegree 145
S800maxGENdegree 291
S800minGENfirstChoices 35
S800maxGENfirstChoices 83
S800avGENfirstChoices 57.3
S800minGENlastChoices 0
S800maxGENlastChoices 0
S800avGENlastChoices 0.0
S800avGENegalCost 45308.3
S800minGENegalCost 42579
S800maxGENegalCost 49508
S800avGENseCost 3883.3
S800minGENseCost 0
S800maxGENseCost 19508
S800minGENlast50pc 0.0
S800minGENlast40pc 0.0
S800minGENlast30pc 0.0
S800minGENlast20pc 0.0
S800minGENlast10pc 0.0
S800maxGENlast50pc 0.0
S800maxGENlast40pc 0.0
S800maxGENlast30pc 0.0
S800maxGENlast20pc 0.0
S800maxGENlast10pc 0.0
S800avGENlast50pc 0.0
S800avGENlast40pc 0.0
S800avGENlast30pc 0.0
S800avGENlast20pc 0.0
S800avGENlast10pc 0.0
S800avGMprofile $<$ $63.0$ $59.6$ $57.0$ $54.2$ $51.2$ $49.4$ $47.1$ $44.9$ $42.9$ $41.1$ $39.2$ $37.7$ $36.0$ $34.2$ $32.8$ $31.4$ $30.5$ $28.9$ $27.9$ $26.7$ $25.6$ $24.6$ $23.6$ $22.8$ $21.8$ $20.8$ $20.3$ $19.5$ $18.5$ $17.9$ $17.1$ $16.7$ $15.9$ $15.1$ $14.8$ $14.2$ $13.6$ $13.1$ $12.9$ $12.2$ $12.0$ $11.4$ $11.1$ $10.7$ $10.2$ $10.0$ $9.6$ $9.4$ $9.0$ $8.9$ $8.4$ $8.1$ $7.9$ $7.6$ $7.4$ $7.1$ $7.0$ $6.8$ $6.5$ $6.3$ $6.1$ $5.9$ $5.7$ $5.6$ $5.4$ $5.2$ $5.0$ $4.9$ $4.8$ $4.8$ $4.4$ $4.4$ $4.3$ $4.0$ $4.0$ $3.9$ $3.8$ $3.7$ $3.6$ $3.4$ $3.4$ $3.2$ $3.1$ $3.0$ $3.0$ $2.9$ $2.8$ $2.7$ $2.6$ $2.5$ $2.5$ $2.5$ $2.4$ $2.4$ $2.2$ $2.1$ $2.1$ $2.1$ $2.0$ $2.0$ $1.9$ $1.8$ $1.8$ $1.8$ $1.8$ $1.6$ $1.6$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.1$ $1.2$ $1.1$ $1.1$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S800avGMdegree 304.0
S800minGMdegree 162
S800maxGMdegree 797
S800minGMfirstChoices 37
S800maxGMfirstChoices 129
S800avGMfirstChoices 63.0
S800minGMlastChoices 0
S800maxGMlastChoices 0
S800avGMlastChoices 0.0
S800avGMegalCost 50215.3
S800minGMegalCost 42713
S800maxGMegalCost 105477
S800avGMseCost 18093.7
S800minGMseCost 10
S800maxGMseCost 95243
S800minGMlast50pc 0.0
S800minGMlast40pc 0.0
S800minGMlast30pc 0.0
S800minGMlast20pc 0.0
S800minGMlast10pc 0.0
S800maxGMlast50pc 36.0
S800maxGMlast40pc 20.0
S800maxGMlast30pc 8.0
S800maxGMlast20pc 3.0
S800maxGMlast10pc 2.0
S800avGMlast50pc 0.5
S800avGMlast40pc 0.2
S800avGMlast30pc 0.1
S800avGMlast20pc 0.0
S800avGMlast10pc 0.0
S800AvD_Total 87169.2
S800numMenOrWomen 800       
S800skew 0         
S800numInstances 1000      
S800numTimeout 1         

# stats file for all instance types of S900
S900avNumRotations 144.9
S900avNumStableMatchings 937.6
S900avEgalCost 53658.2
S900minEgalCost 50650
S900maxEgalCost 56289
S900avSeCost 251.3
S900minSeCost 0
S900maxSeCost 1812
S900avRMprofile $<$ $144.5$ $121.2$ $104.2$ $89.1$ $76.8$ $65.7$ $56.6$ $49.0$ $42.8$ $36.9$ $32.4$ $28.4$ $25.3$ $22.1$ $19.9$ $17.6$ $16.0$ $14.5$ $13.1$ $12.1$ $10.9$ $10.3$ $9.4$ $8.8$ $8.4$ $8.0$ $7.4$ $7.3$ $6.9$ $6.7$ $6.4$ $6.2$ $6.0$ $5.9$ $5.8$ $5.7$ $5.4$ $5.4$ $5.5$ $5.2$ $5.2$ $5.1$ $5.2$ $5.0$ $4.9$ $4.9$ $4.7$ $4.9$ $4.7$ $4.7$ $4.7$ $4.6$ $4.5$ $4.6$ $4.4$ $4.5$ $4.7$ $4.5$ $4.3$ $4.3$ $4.2$ $4.3$ $4.2$ $4.1$ $4.2$ $4.0$ $4.2$ $4.1$ $4.1$ $3.9$ $3.9$ $4.0$ $3.9$ $3.9$ $3.9$ $3.8$ $3.7$ $3.8$ $3.8$ $3.7$ $3.6$ $3.5$ $3.5$ $3.6$ $3.6$ $3.4$ $3.5$ $3.5$ $3.4$ $3.4$ $3.4$ $3.3$ $3.4$ $3.3$ $3.2$ $3.2$ $3.3$ $3.2$ $3.3$ $3.1$ $3.2$ $3.1$ $3.1$ $3.1$ $3.2$ $3.0$ $3.0$ $3.1$ $2.9$ $3.0$ $3.0$ $2.9$ $2.9$ $2.8$ $2.9$ $2.8$ $2.8$ $2.8$ $2.8$ $2.8$ $2.8$ $2.8$ $2.6$ $2.6$ $2.7$ $2.7$ $2.6$ $2.6$ $2.6$ $2.5$ $2.5$ $2.5$ $2.5$ $2.4$ $2.6$ $2.4$ $2.4$ $2.4$ $2.3$ $2.3$ $2.3$ $2.3$ $2.3$ $2.2$ $2.3$ $2.2$ $2.2$ $2.2$ $2.2$ $2.2$ $2.2$ $2.2$ $2.1$ $2.1$ $2.1$ $2.1$ $2.1$ $2.1$ $2.0$ $1.9$ $2.1$ $2.0$ $2.0$ $1.9$ $2.0$ $2.0$ $1.9$ $1.9$ $1.9$ $1.9$ $1.8$ $1.8$ $1.9$ $1.8$ $1.9$ $1.8$ $1.8$ $1.8$ $1.8$ $1.7$ $1.7$ $1.6$ $1.8$ $1.8$ $1.7$ $1.7$ $1.7$ $1.6$ $1.6$ $1.6$ $1.7$ $1.6$ $1.6$ $1.5$ $1.6$ $1.5$ $1.5$ $1.6$ $1.5$ $1.5$ $1.5$ $1.6$ $1.5$ $1.5$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.3$ $1.4$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $1.0$ $0.9$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.7$ $0.7$ $0.8$ $0.7$ $0.7$ $0.7$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.7$ $0.6$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S900avRMdegree 824.0
S900minRMdegree 491
S900maxRMdegree 900
S900minRMfirstChoices 94
S900maxRMfirstChoices 198
S900avRMfirstChoices 144.5
S900minRMlastChoices 0
S900maxRMlastChoices 1
S900avRMlastChoices 0.0
S900avRMegalCost 127944.3
S900minRMegalCost 86785
S900maxRMegalCost 183870
S900avRMseCost 115909.3
S900minRMseCost 69419
S900maxRMseCost 175936
S900minRMlast50pc 4.0
S900minRMlast40pc 0.0
S900minRMlast30pc 0.0
S900minRMlast20pc 0.0
S900minRMlast10pc 0.0
S900maxRMlast50pc 101.0
S900maxRMlast40pc 62.0
S900maxRMlast30pc 39.0
S900maxRMlast20pc 24.0
S900maxRMlast10pc 8.0
S900avRMlast50pc 33.1
S900avRMlast40pc 17.0
S900avRMlast30pc 8.4
S900avRMlast20pc 3.8
S900avRMlast10pc 1.3
S900avGENprofile $<$ $59.5$ $57.9$ $56.6$ $54.3$ $52.9$ $50.9$ $48.8$ $47.5$ $45.8$ $44.2$ $42.8$ $41.5$ $40.0$ $38.8$ $37.3$ $35.9$ $34.8$ $33.4$ $32.6$ $31.6$ $30.3$ $29.7$ $28.6$ $27.2$ $26.4$ $25.6$ $24.6$ $23.9$ $23.2$ $22.2$ $21.6$ $20.9$ $20.2$ $19.5$ $18.9$ $18.3$ $17.4$ $16.8$ $16.6$ $16.0$ $15.4$ $14.7$ $14.4$ $14.0$ $13.3$ $12.8$ $12.5$ $12.2$ $11.7$ $11.5$ $11.0$ $10.6$ $10.0$ $10.0$ $9.7$ $9.3$ $9.1$ $8.6$ $8.4$ $8.2$ $7.8$ $7.6$ $7.3$ $7.0$ $6.8$ $6.8$ $6.3$ $6.1$ $6.0$ $5.8$ $5.6$ $5.6$ $5.3$ $5.1$ $4.9$ $4.8$ $4.6$ $4.4$ $4.4$ $4.2$ $4.0$ $3.9$ $3.7$ $3.6$ $3.6$ $3.3$ $3.3$ $3.1$ $3.1$ $3.0$ $2.8$ $2.8$ $2.7$ $2.7$ $2.5$ $2.4$ $2.4$ $2.3$ $2.2$ $2.1$ $2.0$ $2.0$ $2.0$ $1.9$ $1.8$ $1.7$ $1.7$ $1.7$ $1.6$ $1.5$ $1.5$ $1.4$ $1.4$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.7$ $0.7$ $0.6$ $0.6$ $0.7$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S900avGENdegree 216.4
S900minGENdegree 160
S900maxGENdegree 305
S900minGENfirstChoices 30
S900maxGENfirstChoices 81
S900avGENfirstChoices 59.5
S900minGENlastChoices 0
S900maxGENlastChoices 0
S900avGENlastChoices 0.0
S900avGENegalCost 54104.8
S900minGENegalCost 50957
S900maxGENegalCost 59447
S900avGENseCost 4693.8
S900minGENseCost 2
S900maxGENseCost 22087
S900minGENlast50pc 0.0
S900minGENlast40pc 0.0
S900minGENlast30pc 0.0
S900minGENlast20pc 0.0
S900minGENlast10pc 0.0
S900maxGENlast50pc 0.0
S900maxGENlast40pc 0.0
S900maxGENlast30pc 0.0
S900maxGENlast20pc 0.0
S900maxGENlast10pc 0.0
S900avGENlast50pc 0.0
S900avGENlast40pc 0.0
S900avGENlast30pc 0.0
S900avGENlast20pc 0.0
S900avGENlast10pc 0.0
S900avGMprofile $<$ $66.0$ $63.3$ $61.1$ $58.0$ $55.8$ $53.0$ $50.6$ $48.4$ $46.7$ $44.5$ $42.7$ $41.0$ $39.4$ $37.8$ $36.3$ $34.7$ $33.4$ $32.0$ $30.9$ $29.8$ $28.4$ $27.7$ $26.5$ $25.2$ $24.5$ $23.5$ $22.3$ $21.9$ $21.1$ $20.3$ $19.6$ $18.9$ $18.2$ $17.6$ $16.9$ $16.3$ $15.7$ $15.1$ $14.8$ $14.4$ $13.7$ $13.1$ $12.8$ $12.5$ $11.8$ $11.5$ $11.2$ $11.0$ $10.6$ $10.4$ $9.9$ $9.6$ $9.3$ $9.1$ $8.6$ $8.5$ $8.3$ $8.0$ $7.7$ $7.5$ $7.1$ $7.0$ $6.8$ $6.5$ $6.4$ $6.3$ $5.9$ $5.8$ $5.7$ $5.5$ $5.5$ $5.3$ $5.0$ $4.9$ $4.8$ $4.8$ $4.6$ $4.3$ $4.3$ $4.2$ $3.9$ $3.9$ $3.8$ $3.6$ $3.6$ $3.4$ $3.4$ $3.3$ $3.3$ $3.1$ $3.1$ $2.9$ $2.9$ $2.9$ $2.7$ $2.6$ $2.6$ $2.5$ $2.6$ $2.4$ $2.4$ $2.3$ $2.3$ $2.2$ $2.1$ $2.1$ $2.1$ $2.1$ $1.9$ $1.9$ $1.9$ $1.8$ $1.8$ $1.7$ $1.7$ $1.7$ $1.6$ $1.5$ $1.5$ $1.5$ $1.5$ $1.4$ $1.4$ $1.3$ $1.4$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.0$ $1.1$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.2$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S900avGMdegree 331.2
S900minGMdegree 174
S900maxGMdegree 833
S900minGMfirstChoices 36
S900maxGMfirstChoices 136
S900avGMfirstChoices 66.0
S900minGMlastChoices 0
S900maxGMlastChoices 0
S900avGMlastChoices 0.0
S900avGMegalCost 60037.6
S900minGMegalCost 51568
S900maxGMegalCost 117599
S900avGMseCost 21334.7
S900minGMseCost 46
S900maxGMseCost 104663
S900minGMlast50pc 0.0
S900minGMlast40pc 0.0
S900minGMlast30pc 0.0
S900minGMlast20pc 0.0
S900minGMlast10pc 0.0
S900maxGMlast50pc 33.0
S900maxGMlast40pc 15.0
S900maxGMlast30pc 6.0
S900maxGMlast20pc 2.0
S900maxGMlast10pc 1.0
S900avGMlast50pc 0.5
S900avGMlast40pc 0.1
S900avGMlast30pc 0.1
S900avGMlast20pc 0.0
S900avGMlast10pc 0.0
S900AvD_Total 128878.0
S900numMenOrWomen 900       
S900skew 0         
S900numInstances 1000      
S900numTimeout 0         

# stats file for all instance types of S1000
S1000avNumRotations 157.6
S1000avNumStableMatchings 1115.2
S1000avEgalCost 62875.9
S1000minEgalCost 59776
S1000maxEgalCost 65571
S1000avSeCost 269.4
S1000minSeCost 0
S1000maxSeCost 2295
S1000avRMprofile $<$ $158.4$ $132.5$ $113.5$ $97.8$ $83.3$ $72.6$ $62.4$ $54.3$ $47.1$ $41.0$ $35.8$ $31.4$ $27.6$ $24.4$ $21.7$ $19.5$ $17.7$ $16.0$ $14.3$ $13.0$ $12.1$ $11.0$ $10.2$ $9.6$ $9.1$ $8.6$ $8.1$ $7.6$ $7.5$ $7.1$ $6.9$ $6.7$ $6.4$ $6.3$ $6.2$ $6.0$ $5.7$ $5.7$ $5.7$ $5.5$ $5.5$ $5.3$ $5.4$ $5.3$ $5.2$ $5.2$ $5.0$ $5.0$ $4.9$ $4.9$ $4.8$ $4.9$ $4.9$ $4.8$ $4.7$ $4.7$ $4.6$ $4.6$ $4.6$ $4.5$ $4.5$ $4.3$ $4.5$ $4.4$ $4.4$ $4.4$ $4.3$ $4.3$ $4.3$ $4.3$ $4.1$ $4.2$ $4.1$ $4.1$ $4.0$ $4.0$ $4.1$ $4.1$ $3.9$ $3.9$ $3.9$ $4.0$ $3.9$ $3.9$ $3.8$ $3.9$ $3.8$ $3.7$ $3.7$ $3.8$ $3.7$ $3.6$ $3.6$ $3.5$ $3.5$ $3.5$ $3.5$ $3.4$ $3.5$ $3.4$ $3.4$ $3.4$ $3.4$ $3.3$ $3.4$ $3.2$ $3.4$ $3.2$ $3.3$ $3.2$ $3.2$ $3.1$ $3.2$ $3.2$ $3.1$ $3.1$ $3.0$ $3.0$ $2.9$ $2.9$ $2.8$ $3.0$ $2.9$ $2.9$ $2.9$ $2.9$ $2.9$ $2.8$ $2.9$ $2.8$ $2.8$ $2.7$ $2.7$ $2.7$ $2.8$ $2.7$ $2.6$ $2.6$ $2.7$ $2.6$ $2.7$ $2.6$ $2.6$ $2.6$ $2.6$ $2.4$ $2.5$ $2.5$ $2.5$ $2.5$ $2.6$ $2.3$ $2.4$ $2.3$ $2.4$ $2.4$ $2.4$ $2.4$ $2.4$ $2.3$ $2.3$ $2.2$ $2.2$ $2.3$ $2.2$ $2.2$ $2.2$ $2.2$ $2.1$ $2.2$ $2.0$ $2.0$ $2.1$ $2.0$ $2.1$ $2.0$ $2.1$ $2.1$ $2.0$ $2.0$ $2.0$ $2.0$ $2.0$ $1.8$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.9$ $1.8$ $1.9$ $1.8$ $1.8$ $1.8$ $1.7$ $1.7$ $1.7$ $1.8$ $1.7$ $1.8$ $1.7$ $1.7$ $1.7$ $1.7$ $1.7$ $1.6$ $1.6$ $1.7$ $1.6$ $1.7$ $1.6$ $1.6$ $1.5$ $1.5$ $1.6$ $1.6$ $1.5$ $1.5$ $1.5$ $1.6$ $1.4$ $1.5$ $1.4$ $1.5$ $1.4$ $1.5$ $1.4$ $1.5$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.4$ $1.3$ $1.3$ $1.4$ $1.3$ $1.3$ $1.3$ $1.3$ $1.3$ $1.3$ $1.2$ $1.3$ $1.3$ $1.3$ $1.2$ $1.2$ $1.3$ $1.2$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.2$ $1.2$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.1$ $1.1$ $1.0$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $1.0$ $0.9$ $1.0$ $0.9$ $0.9$ $0.9$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.8$ $0.8$ $0.8$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.5$ $0.5$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.5$ $0.5$ $0.4$ $0.5$ $0.4$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.4$ $0.3$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.4$ $0.4$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.3$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S1000avRMdegree 921.2
S1000minRMdegree 652
S1000maxRMdegree 1000
S1000minRMfirstChoices 104
S1000maxRMfirstChoices 208
S1000avRMfirstChoices 158.4
S1000minRMlastChoices 0
S1000maxRMlastChoices 1
S1000avRMlastChoices 0.0
S1000avRMegalCost 154730.8
S1000minRMegalCost 104836
S1000maxRMegalCost 205341
S1000avRMseCost 141113.6
S1000minRMseCost 83732
S1000maxRMseCost 195439
S1000minRMlast50pc 4.0
S1000minRMlast40pc 1.0
S1000minRMlast30pc 0.0
S1000minRMlast20pc 0.0
S1000minRMlast10pc 0.0
S1000maxRMlast50pc 89.0
S1000maxRMlast40pc 55.0
S1000maxRMlast30pc 30.0
S1000maxRMlast20pc 15.0
S1000maxRMlast10pc 8.0
S1000avRMlast50pc 34.6
S1000avRMlast40pc 17.5
S1000avRMlast30pc 8.6
S1000avRMlast20pc 3.9
S1000avRMlast10pc 1.4
S1000avGENprofile $<$ $63.5$ $61.3$ $59.6$ $57.8$ $55.6$ $54.2$ $52.1$ $50.1$ $49.0$ $47.5$ $45.7$ $44.5$ $42.8$ $41.4$ $40.3$ $38.5$ $37.9$ $36.6$ $35.4$ $34.2$ $33.1$ $32.0$ $31.1$ $30.0$ $29.2$ $28.4$ $27.3$ $26.4$ $25.7$ $24.7$ $23.7$ $23.5$ $22.8$ $22.0$ $21.3$ $20.5$ $19.7$ $19.1$ $18.5$ $18.0$ $17.7$ $16.9$ $16.2$ $15.8$ $15.4$ $14.7$ $14.1$ $13.9$ $13.5$ $13.0$ $12.5$ $12.3$ $12.0$ $11.5$ $11.1$ $10.9$ $10.4$ $10.1$ $9.9$ $9.5$ $9.3$ $8.8$ $8.5$ $8.3$ $8.1$ $7.9$ $7.7$ $7.3$ $7.2$ $6.8$ $6.5$ $6.5$ $6.3$ $6.0$ $6.0$ $5.7$ $5.6$ $5.4$ $5.3$ $5.1$ $4.9$ $4.7$ $4.6$ $4.5$ $4.2$ $4.2$ $4.0$ $4.0$ $3.8$ $3.6$ $3.4$ $3.3$ $3.3$ $3.2$ $3.2$ $3.1$ $2.9$ $2.7$ $2.8$ $2.6$ $2.6$ $2.5$ $2.4$ $2.3$ $2.2$ $2.2$ $2.1$ $2.1$ $2.0$ $1.9$ $1.9$ $1.8$ $1.7$ $1.7$ $1.7$ $1.6$ $1.6$ $1.5$ $1.4$ $1.5$ $1.5$ $1.3$ $1.3$ $1.3$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.0$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.5$ $0.6$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S1000avGENdegree 230.6
S1000minGENdegree 176
S1000maxGENdegree 350
S1000minGENfirstChoices 40
S1000maxGENfirstChoices 89
S1000avGENfirstChoices 63.5
S1000minGENlastChoices 0
S1000maxGENlastChoices 0
S1000avGENlastChoices 0.0
S1000avGENegalCost 63364.8
S1000minGENegalCost 60181
S1000maxGENegalCost 69426
S1000avGENseCost 5163.1
S1000minGENseCost 2
S1000maxGENseCost 26076
S1000minGENlast50pc 0.0
S1000minGENlast40pc 0.0
S1000minGENlast30pc 0.0
S1000minGENlast20pc 0.0
S1000minGENlast10pc 0.0
S1000maxGENlast50pc 0.0
S1000maxGENlast40pc 0.0
S1000maxGENlast30pc 0.0
S1000maxGENlast20pc 0.0
S1000maxGENlast10pc 0.0
S1000avGENlast50pc 0.0
S1000avGENlast40pc 0.0
S1000avGENlast30pc 0.0
S1000avGENlast20pc 0.0
S1000avGENlast10pc 0.0
S1000avGMprofile $<$ $71.5$ $67.7$ $65.4$ $62.5$ $59.5$ $56.8$ $54.4$ $52.0$ $50.1$ $48.1$ $45.9$ $44.1$ $42.4$ $40.4$ $39.0$ $37.1$ $36.2$ $34.7$ $33.5$ $32.0$ $31.0$ $29.7$ $28.6$ $27.5$ $26.7$ $25.8$ $24.6$ $23.9$ $23.4$ $22.2$ $21.5$ $21.2$ $20.2$ $19.7$ $18.9$ $18.0$ $17.4$ $16.9$ $16.3$ $15.8$ $15.5$ $14.8$ $14.2$ $14.0$ $13.6$ $12.8$ $12.3$ $12.2$ $12.0$ $11.4$ $11.3$ $10.9$ $10.5$ $10.1$ $10.0$ $9.6$ $9.2$ $9.1$ $9.0$ $8.5$ $8.3$ $7.9$ $7.8$ $7.5$ $7.4$ $7.3$ $7.1$ $6.9$ $6.7$ $6.3$ $6.2$ $6.1$ $5.9$ $5.8$ $5.7$ $5.4$ $5.3$ $5.2$ $5.1$ $4.9$ $4.7$ $4.7$ $4.6$ $4.5$ $4.4$ $4.2$ $4.1$ $4.1$ $3.8$ $3.8$ $3.7$ $3.5$ $3.6$ $3.4$ $3.3$ $3.3$ $3.1$ $3.0$ $3.0$ $2.9$ $2.9$ $2.8$ $2.8$ $2.6$ $2.5$ $2.6$ $2.6$ $2.4$ $2.4$ $2.3$ $2.2$ $2.2$ $2.1$ $2.1$ $2.1$ $2.0$ $2.0$ $1.9$ $1.8$ $1.8$ $1.8$ $1.8$ $1.8$ $1.7$ $1.6$ $1.6$ $1.6$ $1.6$ $1.6$ $1.5$ $1.4$ $1.4$ $1.4$ $1.3$ $1.4$ $1.3$ $1.2$ $1.3$ $1.2$ $1.1$ $1.2$ $1.1$ $1.1$ $1.1$ $1.1$ $1.1$ $1.0$ $1.1$ $1.0$ $1.0$ $0.9$ $0.9$ $0.9$ $0.9$ $0.8$ $0.9$ $0.8$ $0.8$ $0.8$ $0.9$ $0.8$ $0.8$ $0.7$ $0.7$ $0.8$ $0.7$ $0.7$ $0.7$ $0.7$ $0.7$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.6$ $0.5$ $0.6$ $0.5$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.5$ $0.5$ $0.5$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.4$ $0.4$ $0.4$ $0.4$ $0.4$ $0.3$ $0.3$ $0.4$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.3$ $0.2$ $0.2$ $0.3$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.2$ $0.2$ $0.1$ $0.1$ $0.2$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.1$ $0.0$ $0.0$ $0.1$ $0.0$ $0.0$ $0.1$ $0.1$ $0.1$ $0.0$ $0.1$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $0.0$ $>$
S1000avGMdegree 362.5
S1000minGMdegree 191
S1000maxGMdegree 975
S1000minGMfirstChoices 44
S1000maxGMfirstChoices 163
S1000avGMfirstChoices 71.5
S1000minGMlastChoices 0
S1000maxGMlastChoices 0
S1000avGMlastChoices 0.0
S1000avGMegalCost 71456.3
S1000minGMegalCost 60270
S1000maxGMegalCost 155476
S1000avGMseCost 27270.2
S1000minGMseCost 11
S1000maxGMseCost 142570
S1000minGMlast50pc 0.0
S1000minGMlast40pc 0.0
S1000minGMlast30pc 0.0
S1000minGMlast20pc 0.0
S1000minGMlast10pc 0.0
S1000maxGMlast50pc 34.0
S1000maxGMlast40pc 17.0
S1000maxGMlast30pc 9.0
S1000maxGMlast20pc 3.0
S1000maxGMlast10pc 2.0
S1000avGMlast50pc 0.5
S1000avGMlast40pc 0.2
S1000avGMlast30pc 0.1
S1000avGMlast20pc 0.0
S1000avGMlast10pc 0.0
S1000AvD_Total 196029.9
S1000numMenOrWomen 1000      
S1000skew 0         
S1000numInstances 1000      
S1000numTimeout 1         

